Fast Cross-validation in Harmonic Approximation

Finding a good regularization parameter for Tikhonov regularization problems is a though yet often asked question. One approach is to use leave-one-out cross-validation scores to indicate the goodness of fit. This utilizes only the noisy function values but, on the downside, comes with a high computational cost. In this paper we present a general approach to shift the main computations from the function in question to the node distribution and, making use of FFT and FFT-like algorithms, even reduce this cost tremendously to the cost of the Tikhonov regularization problem itself. We apply this technique in different settings on the torus, the unit interval, and the two-dimensional sphere. Given that the sampling points satisfy a quadrature rule our algorithm computes the cross-validations scores in floating-point precision. In the cases of arbitrarily scattered nodes we propose an approximating algorithm with the same complexity. Numerical experiments indicate the applicability of our algorithms.

==> data/i.dat <==
   3.8146973e-06   8.9586167e-02   7.0329278e-01   7.0751032e-01
   4.2717697e-06   8.8153780e-02   6.8985359e-01   6.9409741e-01
   4.7836080e-06   8.6729768e-02   6.7686185e-01   6.8111919e-01
   5.3567742e-06   8.5313811e-02   6.6434903e-01   6.6860709e-01
   5.9986165e-06   8.3905526e-02   6.5234047e-01   6.5658657e-01
   6.7173635e-06   8.2504554e-02   6.4085564e-01   6.4507725e-01
   7.5222299e-06   8.1110633e-02   6.2990841e-01   6.3409325e-01
   8.4235345e-06   7.9723674e-02   6.1950749e-01   6.2364353e-01
   9.4328323e-06   7.8343817e-02   6.0965680e-01   6.1373227e-01
   1.0563063e-05   7.6971489e-02   6.0035594e-01   6.0435932e-01
   1.1828716e-05   7.5607446e-02   5.9160060e-01   5.9552059e-01
   1.3246019e-05   7.4252803e-02   5.8338290e-01   5.8720849e-01
   1.4833141e-05   7.2909063e-02   5.7569176e-01   5.7941220e-01
   1.6610430e-05   7.1578115e-02   5.6851320e-01   5.7211810e-01
   1.8600672e-05   7.0262239e-02   5.6183057e-01   5.6531000e-01
   2.0829382e-05   6.8964080e-02   5.5562491e-01   5.5896946e-01
   2.3325134e-05   6.7686625e-02   5.4987513e-01   5.5307609e-01
   2.6119924e-05   6.6433162e-02   5.4455838e-01   5.4760786e-01
   2.9249582e-05   6.5207235e-02   5.3965038e-01   5.4254145e-01
   3.2754231e-05   6.4012601e-02   5.3512583e-01   5.3785267e-01
   3.6678804e-05   6.2853188e-02   5.3095884e-01   5.3351689e-01
   4.1073614e-05   6.1733065e-02   5.2712346e-01   5.2950952e-01
   4.5995005e-05   6.0656413e-02   5.2359418e-01   5.2580652e-01
   5.1506072e-05   5.9627526e-02   5.2034649e-01   5.2238490e-01
   5.7677468e-05   5.8650818e-02   5.1735741e-01   5.1922327e-01
   6.4588313e-05   5.7730857e-02   5.1460607e-01   5.1630231e-01
   7.2327207e-05   5.6872407e-02   5.1207421e-01   5.1360530e-01
   8.0993366e-05   5.6080504e-02   5.0974671e-01   5.1111861e-01
   9.0697894e-05   5.5360538e-02   5.0761209e-01   5.0883212e-01
   1.0156521e-04   5.4718365e-02   5.0566307e-01   5.0673977e-01
   1.1373463e-04   5.4160424e-02   5.0389702e-01   5.0484001e-01
   1.2736217e-04   5.3693876e-02   5.0231656e-01   5.0313632e-01
   1.4262256e-04   5.3326748e-02   5.0093011e-01   5.0163781e-01
   1.5971142e-04   5.3068081e-02   4.9975250e-01   5.0035975e-01
   1.7884785e-04   5.2928065e-02   4.9880564e-01   4.9932433e-01
   2.0027719e-04   5.2918152e-02   4.9811924e-01   4.9856129e-01
   2.2427416e-04   5.3051138e-02   4.9773153e-01   4.9810875e-01
   2.5114642e-04   5.3341174e-02   4.9769009e-01   4.9801400e-01
   2.8123848e-04   5.3803717e-02   4.9805265e-01   4.9833434e-01
   3.1493614e-04   5.4455374e-02   4.9888788e-01   4.9913794e-01
   3.5267141e-04   5.5313661e-02   5.0027622e-01   5.0050468e-01
   3.9492807e-04   5.6396648e-02   5.0231059e-01   5.0252689e-01
   4.4224788e-04   5.7722522e-02   5.0509702e-01   5.0531002e-01
   4.9523749e-04   5.9309071e-02   5.0875509e-01   5.0897315e-01
   5.5457626e-04   6.1173145e-02   5.1341821e-01   5.1364923e-01
   6.2102492e-04   6.3330105e-02   5.1923354e-01   5.1948510e-01
   6.9543538e-04   6.5793319e-02   5.2636161e-01   5.2664108e-01
   7.7876161e-04   6.8573721e-02   5.3497548e-01   5.3529018e-01
   8.7207189e-04   7.1679472e-02   5.4525946e-01   5.4561676e-01
   9.7656250e-04   7.5115719e-02   5.5740724e-01   5.5781474e-01


==> data/i_example.dat <==
   9.9992470e-01   6.8906485e-01   6.7677304e-01
   9.9932238e-01   7.5451989e-01   6.7476423e-01
   9.9811811e-01   5.5117416e-01   6.7145240e-01
   9.9631261e-01   7.0916782e-01   6.7332365e-01
   9.9390697e-01   6.8459934e-01   6.7774086e-01
   9.9090264e-01   6.0654759e-01   6.8541883e-01
   9.8730142e-01   6.5420407e-01   6.9990192e-01
   9.8310549e-01   6.9766079e-01   7.1934634e-01
   9.7831737e-01   8.6480432e-01   7.3821901e-01
   9.7293995e-01   8.3043593e-01   7.4870638e-01
   9.6697647e-01   6.3128995e-01   7.5320084e-01
   9.6043052e-01   8.5810681e-01   7.5860056e-01
   9.5330604e-01   7.5097746e-01   7.6087301e-01
   9.4560733e-01   7.2068325e-01   7.6305078e-01
   9.3733901e-01   7.6949232e-01   7.6853599e-01
   9.2850608e-01   7.3421987e-01   7.7718297e-01
   9.1911385e-01   7.4976461e-01   7.9030107e-01
   9.0916798e-01   8.4273950e-01   8.0652798e-01
   8.9867447e-01   8.5174636e-01   8.2157120e-01
   8.8763962e-01   8.6591694e-01   8.3392455e-01
   8.7607009e-01   8.4306785e-01   8.4426650e-01
   8.6397286e-01   7.6416000e-01   8.5592677e-01
   8.5135519e-01   8.7595559e-01   8.7217900e-01
   8.3822471e-01   9.3757189e-01   8.8900672e-01
   8.2458930e-01   8.9674193e-01   9.0294436e-01
   8.1045720e-01   9.4037497e-01   9.1460129e-01
   7.9583690e-01   9.4123879e-01   9.2331430e-01
   7.8073723e-01   9.0566134e-01   9.2984763e-01
   7.6516727e-01   9.5089163e-01   9.3587235e-01
   7.4913639e-01   9.1133362e-01   9.4115148e-01
   7.3265427e-01   1.0084312e+00   9.4583906e-01
   7.1573083e-01   9.1843745e-01   9.4811876e-01
   6.9837625e-01   9.3222269e-01   9.5097939e-01
   6.8060100e-01   9.5277725e-01   9.5548414e-01
   6.6241578e-01   8.5094409e-01   9.6213597e-01
   6.4383154e-01   1.0719190e+00   9.7132561e-01
   6.2485949e-01   1.0146721e+00   9.7472574e-01
   6.0551104e-01   9.5532062e-01   9.7152298e-01
   5.8579786e-01   1.0522027e+00   9.6310954e-01
   5.6573181e-01   8.8449525e-01   9.4824994e-01
   5.4532499e-01   9.4699235e-01   9.3143943e-01
   5.2458968e-01   9.1771267e-01   9.1183974e-01
   5.0353838e-01   9.1919645e-01   8.8841499e-01
   4.8218377e-01   8.8836419e-01   8.6041358e-01
   4.6053871e-01   7.9540947e-01   8.2893232e-01
   4.3861624e-01   8.0009635e-01   7.9673692e-01
   4.1642956e-01   7.5402987e-01   7.6365575e-01
   3.9399204e-01   7.5291871e-01   7.2916484e-01
   3.7131719e-01   7.3501533e-01   6.9172079e-01
   3.4841868e-01   6.9525936e-01   6.5041948e-01
   3.2531029e-01   5.5780229e-01   6.0769313e-01
   3.0200595e-01   5.6891963e-01   5.6879115e-01
   2.7851969e-01   4.7238428e-01   5.3582681e-01
   2.5486566e-01   4.5042956e-01   5.1192845e-01
   2.3105811e-01   4.8461446e-01   4.9754103e-01
   2.0711138e-01   5.4694825e-01   4.8896531e-01
   1.8303989e-01   4.2413447e-01   4.8374942e-01
   1.5885814e-01   4.8059231e-01   4.8486946e-01
   1.3458071e-01   4.5712503e-01   4.9210163e-01
   1.1022221e-01   5.3719821e-01   5.0475191e-01
   8.5797312e-02   4.4562550e-01   5.2163338e-01
   6.1320736e-02   5.2528445e-01   5.4484933e-01
   3.6807223e-02   5.7846713e-01   5.7193722e-01
   1.2271538e-02   6.3526027e-01   5.9867061e-01
  -1.2271538e-02   6.8751710e-01   6.2156053e-01
  -3.6807223e-02   6.4380493e-01   6.3909840e-01
  -6.1320736e-02   5.9172022e-01   6.5489474e-01
  -8.5797312e-02   6.5212799e-01   6.7225862e-01
  -1.1022221e-01   6.5398518e-01   6.8993596e-01
  -1.3458071e-01   8.3623108e-01   7.0384420e-01
  -1.5885814e-01   6.9260183e-01   7.0744907e-01
  -1.8303989e-01   7.5798651e-01   7.0257288e-01
  -2.0711138e-01   7.0048947e-01   6.8885440e-01
  -2.3105811e-01   7.3649475e-01   6.6675348e-01
  -2.5486566e-01   6.2858185e-01   6.3677566e-01
  -2.7851969e-01   5.6490741e-01   6.0331865e-01
  -3.0200595e-01   5.2637426e-01   5.7030157e-01
  -3.2531029e-01   5.7965060e-01   5.3768600e-01
  -3.4841868e-01   5.0050455e-01   5.0247925e-01
  -3.7131719e-01   4.5125288e-01   4.6518388e-01
  -3.9399204e-01   4.8242453e-01   4.2588695e-01
  -4.1642956e-01   3.7629486e-01   3.8272272e-01
  -4.3861624e-01   3.2276946e-01   3.3807533e-01
  -4.6053871e-01   3.4527773e-01   2.9298088e-01
  -4.8218377e-01   1.8134557e-01   2.4725589e-01
  -5.0353838e-01   2.1540345e-01   2.0475747e-01
  -5.2458968e-01   1.8516947e-01   1.6445496e-01
  -5.4532499e-01   9.8271852e-02   1.2622752e-01
  -5.6573181e-01   9.2698652e-02   9.2604134e-02
  -5.8579786e-01  -4.2251554e-04   6.4937135e-02
  -6.0551104e-01  -1.9112463e-02   4.6165355e-02
  -6.2485949e-01   2.8268707e-02   3.5761401e-02
  -6.4383154e-01   4.7982930e-02   2.9303794e-02
  -6.6241578e-01   1.3381299e-01   2.1825341e-02
  -6.8060100e-01  -3.2643473e-02   1.0324632e-02
  -6.9837625e-01   9.3665512e-03  -1.8546705e-04
  -7.1573083e-01  -2.0627742e-03  -8.6444117e-03
  -7.3265427e-01  -9.0140258e-02  -1.3282891e-02
  -7.4913639e-01  -8.9699639e-03  -1.0922403e-02
  -7.6516727e-01  -6.8622468e-02  -2.7900626e-03
  -7.8073723e-01   7.2597928e-02   1.0319340e-02
  -7.9583690e-01  -3.3254159e-03   2.4244500e-02
  -8.1045720e-01   5.7330576e-02   3.9494358e-02
  -8.2458930e-01   3.6855060e-02   5.5502330e-02
  -8.3822471e-01   9.1301927e-02   7.2147362e-02
  -8.5135519e-01   5.8254806e-02   8.8662027e-02
  -8.6397286e-01   1.2485519e-01   1.0512255e-01
  -8.7607009e-01   1.4921679e-01   1.1922056e-01
  -8.8763962e-01   2.0942948e-01   1.2857798e-01
  -8.9867447e-01   1.2532003e-01   1.3279071e-01
  -9.0916798e-01   3.8832736e-02   1.3742240e-01
  -9.1911385e-01   1.1397327e-01   1.4790983e-01
  -9.2850608e-01   2.3332119e-01   1.6117122e-01
  -9.3733901e-01   1.2102940e-01   1.7288739e-01
  -9.4560733e-01   2.3111755e-01   1.8451276e-01
  -9.5330604e-01   1.9708008e-01   1.9387469e-01
  -9.6043052e-01   2.6988950e-01   2.0046961e-01
  -9.6697647e-01   1.0655533e-01   2.0533735e-01
  -9.7293995e-01   2.0063248e-01   2.1409678e-01
  -9.7831737e-01   1.5541899e-01   2.2630642e-01
  -9.8310549e-01   3.6588943e-01   2.3901417e-01
  -9.8730142e-01   2.6581956e-01   2.4480216e-01
  -9.9090264e-01   2.9697680e-01   2.4443896e-01
  -9.9390697e-01   1.7799668e-01   2.4073957e-01
  -9.9631261e-01   2.0976747e-01   2.3890969e-01
  -9.9811811e-01   2.2128852e-01   2.3982456e-01
  -9.9932238e-01   2.9097296e-01   2.4146066e-01
  -9.9992470e-01   2.2272716e-01   2.4141691e-01


==> data/i_nonequispaced.dat <==
   1.5258789e-05   7.0238908e-02   3.1822817e-01   7.7006703e-01   3.5692647e-01   4.6289029e-01
   1.6610430e-05   6.9643730e-02   3.1720108e-01   3.2055805e+00   3.5430914e-01   4.5324935e-01
   1.8081802e-05   6.9047091e-02   3.1617158e-01   8.4851833e+00   3.5173619e-01   4.4418643e-01
   1.9683509e-05   6.8448728e-02   3.1514396e-01   9.0469786e-01   3.4921079e-01   4.3565821e-01
   2.1427097e-05   6.7848486e-02   3.1412271e-01   5.4613904e-01   3.4673635e-01   4.2762613e-01
   2.3325134e-05   6.7246381e-02   3.1311239e-01   4.4779127e-01   3.4431670e-01   4.2005584e-01
   2.5391302e-05   6.6642527e-02   3.1211751e-01   4.0603209e-01   3.4195582e-01   4.1291681e-01
   2.7640493e-05   6.6037151e-02   3.1114265e-01   3.8509594e-01   3.3965771e-01   4.0618180e-01
   3.0088920e-05   6.5430601e-02   3.1019221e-01   3.7674508e-01   3.3742632e-01   3.9982641e-01
   3.2754231e-05   6.4823410e-02   3.0927060e-01   3.8992818e-01   3.3526566e-01   3.9382888e-01
   3.5655639e-05   6.4216143e-02   3.0838216e-01   6.3215737e-01   3.3317980e-01   3.8816974e-01
   3.8814057e-05   6.3609529e-02   3.0753131e-01   9.6550744e-01   3.3117284e-01   3.8283158e-01
   4.2252252e-05   6.3004384e-02   3.0672246e-01   4.0107774e-01   3.2924892e-01   3.7779888e-01
   4.5995005e-05   6.2401694e-02   3.0596019e-01   4.6430550e-01   3.2741225e-01   3.7305784e-01
   5.0069297e-05   6.1802566e-02   3.0524939e-01   3.6587540e-01   3.2566728e-01   3.6859627e-01
   5.4504493e-05   6.1208204e-02   3.0459520e-01   3.5568148e-01   3.2401863e-01   3.6440352e-01
   5.9332565e-05   6.0619969e-02   3.0400193e-01   5.0998824e-01   3.2247151e-01   3.6047055e-01
   6.4588313e-05   6.0039527e-02   3.0347808e-01   4.5188282e-01   3.2103180e-01   3.5678980e-01
   7.0309620e-05   5.9468418e-02   3.0302958e-01   4.3951969e-01   3.1970610e-01   3.5335544e-01
   7.6537729e-05   5.8908725e-02   3.0266462e-01   1.5119432e+00   3.1850200e-01   3.5016310e-01
   8.3317530e-05   5.8362715e-02   3.0239240e-01   1.3652474e+00   3.1742832e-01   3.4721034e-01
   9.0697894e-05   5.7833005e-02   3.0222366e-01   4.8408872e-01   3.1649527e-01   3.4449658e-01
   9.8732019e-05   5.7322565e-02   3.0217060e-01   4.2913022e-01   3.1571483e-01   3.4202325e-01
   1.0747782e-04   5.6834887e-02   3.0224740e-01   7.1304601e-01   3.1510093e-01   3.3979405e-01
   1.1699833e-04   5.6373953e-02   3.0247050e-01   1.0179852e+00   3.1466988e-01   3.3781509e-01
   1.2736217e-04   5.5944305e-02   3.0285889e-01   1.0126582e+01   3.1444055e-01   3.3609516e-01
   1.3864406e-04   5.5551159e-02   3.0343402e-01   6.4457776e-01   3.1443469e-01   3.3464591e-01
   1.5092532e-04   5.5200448e-02   3.0422045e-01   4.3091962e-01   3.1467717e-01   3.3348215e-01
   1.6429446e-04   5.4898906e-02   3.0524616e-01   3.7847174e-01   3.1519645e-01   3.3262206e-01
   1.7884785e-04   5.4654087e-02   3.0654254e-01   3.5713513e-01   3.1602471e-01   3.3208758e-01
   1.9469040e-04   5.4474384e-02   3.0814493e-01   3.4637412e-01   3.1719822e-01   3.3190453e-01
   2.1193631e-04   5.4369099e-02   3.1009302e-01   3.4043733e-01   3.1875780e-01   3.3210301e-01
   2.3070987e-04   5.4348358e-02   3.1243099e-01   3.3718144e-01   3.2074898e-01   3.3271763e-01
   2.5114642e-04   5.4423049e-02   3.1520786e-01   3.3566170e-01   3.2322233e-01   3.3378781e-01
   2.7339326e-04   5.4604669e-02   3.1847778e-01   3.3541911e-01   3.2623374e-01   3.3535808e-01
   2.9761076e-04   5.4905289e-02   3.2230030e-01   3.3622055e-01   3.2984463e-01   3.3747861e-01
   3.2397346e-04   5.5337268e-02   3.2674040e-01   3.3794955e-01   3.3412197e-01   3.4020456e-01
   3.5267141e-04   5.5912991e-02   3.3186893e-01   3.4055934e-01   3.3913863e-01   3.4359725e-01
   3.8391145e-04   5.6644628e-02   3.3776246e-01   3.4404397e-01   3.4497320e-01   3.4772380e-01
   4.1791878e-04   5.7543905e-02   3.4450310e-01   3.4842607e-01   3.5170987e-01   3.5265733e-01
   4.5493851e-04   5.8621728e-02   3.5217897e-01   3.5374822e-01   3.5943861e-01   3.5847681e-01
   4.9523749e-04   5.9887993e-02   3.6088338e-01   3.6006856e-01   3.6825447e-01   3.6526710e-01
   5.3910621e-04   6.1351280e-02   3.7071472e-01   3.6745723e-01   3.7825734e-01   3.7311857e-01
   5.8686086e-04   6.3018745e-02   3.8177597e-01   3.7599452e-01   3.8955136e-01   3.8212693e-01
   6.3884568e-04   6.4895962e-02   3.9417409e-01   3.8576899e-01   4.0224413e-01   3.9239259e-01
   6.9543538e-04   6.6986844e-02   4.0801876e-01   3.9687601e-01   4.1644577e-01   4.0402002e-01
   7.5703785e-04   6.9293642e-02   4.2342194e-01   4.0941639e-01   4.3226801e-01   4.1711694e-01
   8.2409715e-04   7.1817010e-02   4.4049617e-01   4.2349494e-01   4.4982265e-01   4.3179332e-01
   8.9709663e-04   7.4556068e-02   4.5935368e-01   4.3921937e-01   4.6922042e-01   4.4816032e-01
   9.7656250e-04   7.7508515e-02   4.8010452e-01   4.5669859e-01   4.9056927e-01   4.6632889e-01


==> data/i_nonequispaced_noisy.dat <==
  -9.9462333e-01   2.6656665e-01
  -9.9109241e-01   1.0084561e-01
  -9.6591312e-01   2.1041754e-01
  -9.4413417e-01   1.4028395e-01
  -9.3433673e-01   9.2075445e-02
  -9.3382022e-01   1.9685587e-01
  -9.0984773e-01   1.6043365e-01
  -8.8633753e-01   1.2408048e-01
  -8.5601855e-01   9.3254069e-03
  -8.3823178e-01   1.2553980e-01
  -8.3057335e-01   1.1008358e-01
  -8.0376958e-01   2.6425715e-02
  -7.9642242e-01   4.8073877e-02
  -7.9590614e-01   2.7899094e-02
  -7.7238013e-01  -6.2325538e-02
  -7.6582919e-01   7.0700678e-03
  -7.4927294e-01  -2.8660491e-02
  -7.1738649e-01  -4.6700351e-02
  -7.0244509e-01  -5.7707966e-02
  -6.8661548e-01  -2.6677855e-02
  -6.8136621e-01  -9.9260570e-02
  -6.7832440e-01   4.8687159e-02
  -6.4637092e-01   3.6530837e-02
  -6.2149292e-01   2.4265477e-02
  -6.1715831e-01   2.6758769e-02
  -5.9595228e-01   7.2398343e-03
  -5.8328233e-01   1.1146813e-01
  -5.7783756e-01   6.0134059e-02
  -5.5611640e-01   5.9017161e-02
  -5.5117991e-01   1.6931018e-01
  -5.2328172e-01   1.4214751e-01
  -5.1867510e-01   1.1605555e-01
  -5.0675170e-01   1.5988181e-01
  -4.9400977e-01   1.6680662e-01
  -4.8840995e-01   1.4237688e-01
  -4.3443509e-01   4.4822460e-01
  -4.2981896e-01   4.1482947e-01
  -4.2487212e-01   3.5833166e-01
  -4.0294194e-01   3.6202944e-01
  -3.8787182e-01   3.4828922e-01
  -3.7110116e-01   4.5262899e-01
  -3.5674518e-01   5.3158734e-01
  -3.3539061e-01   4.6900364e-01
  -3.1970606e-01   4.4926389e-01
  -3.1573541e-01   5.0064125e-01
  -2.9163910e-01   6.3137007e-01
  -2.7723934e-01   6.5643134e-01
  -2.5356545e-01   6.9093249e-01
  -2.3316183e-01   6.8357559e-01
  -2.2123495e-01   7.1254228e-01
  -2.1725372e-01   6.7653947e-01
  -1.9607680e-01   7.5894368e-01
  -1.9324353e-01   6.4897487e-01
  -1.7648934e-01   7.4482225e-01
  -1.4967479e-01   6.8000814e-01
  -1.2580690e-01   6.9499924e-01
  -1.1853196e-01   7.4288924e-01
  -9.8648417e-02   7.5124960e-01
  -8.8870017e-02   6.3587479e-01
  -6.6008753e-02   7.2762088e-01
  -5.9692580e-02   7.0400314e-01
  -3.9044504e-02   6.3864264e-01
  -1.8096777e-02   6.0757202e-01
   3.1320864e-03   5.8050615e-01
   2.3316135e-02   5.5161946e-01
   2.4454176e-02   5.6652645e-01
   2.4481359e-02   5.6797133e-01
   4.7695092e-02   5.7966073e-01
   6.0250324e-02   6.0107116e-01
   9.6206186e-02   5.0468120e-01
   1.1011875e-01   4.8089367e-01
   1.2559100e-01   5.0364470e-01
   1.3193408e-01   4.7860070e-01
   1.5770584e-01   4.1051453e-01
   1.5849240e-01   5.0956654e-01
   1.6707967e-01   4.7671775e-01
   1.8262663e-01   4.6924092e-01
   2.1748036e-01   5.0151260e-01
   2.2657271e-01   4.9470337e-01
   2.4213395e-01   4.4687030e-01
   2.7403562e-01   5.1937584e-01
   2.7850639e-01   5.2571561e-01
   2.9331669e-01   5.2602684e-01
   3.1478999e-01   6.8126339e-01
   3.2296361e-01   5.4046997e-01
   3.4554892e-01   6.1060797e-01
   3.6268159e-01   6.2924300e-01
   3.6764159e-01   6.1500001e-01
   3.8798347e-01   7.0093955e-01
   3.8991636e-01   7.0037100e-01
   4.0584331e-01   8.1959581e-01
   4.3411961e-01   7.8128224e-01
   4.5604144e-01   7.7801587e-01
   4.7364605e-01   9.6505927e-01
   4.9042184e-01   9.2135419e-01
   4.9793630e-01   8.8407795e-01
   5.0822883e-01   8.3774676e-01
   5.1098608e-01   8.8724093e-01
   5.3891743e-01   9.3784230e-01
   5.4110833e-01   9.6169946e-01
   5.8167086e-01   9.6911283e-01
   5.8320690e-01   1.0034035e+00
   6.0730014e-01   1.0133294e+00
   6.1660195e-01   9.3407636e-01
   6.4083048e-01   9.5260195e-01
   6.4754004e-01   9.6285556e-01
   6.7419099e-01   9.6994374e-01
   6.9243300e-01   9.7248145e-01
   7.1089991e-01   9.7502526e-01
   7.1459420e-01   8.2506030e-01
   7.1790628e-01   9.5593354e-01
   7.3963561e-01   1.0207129e+00
   7.6880601e-01   8.7096714e-01
   7.7732547e-01   9.7940450e-01
   8.0488513e-01   9.1243578e-01
   8.1226412e-01   8.8512973e-01
   8.2291069e-01   8.6165638e-01
   8.4113862e-01   7.9600954e-01
   8.5629073e-01   8.2979074e-01
   8.6193729e-01   9.0724131e-01
   9.1376400e-01   7.6119950e-01
   9.1884386e-01   7.6461526e-01
   9.2642607e-01   6.9978775e-01
   9.3504956e-01   7.4544258e-01
   9.4806975e-01   7.3249460e-01
   9.6577924e-01   7.2145223e-01
   9.9523621e-01   6.4854590e-01
   9.9722128e-01   6.5322218e-01


==> data/i_nonequispaced_ocv_appr.dat <==
   1.5258789e-05   7.7006703e-01
   1.5386494e-05   8.1161325e-01
   1.5515267e-05   8.6643378e-01
   1.5645119e-05   9.3782756e-01
   1.5776057e-05   1.0308273e+00
   1.5908091e-05   1.1530817e+00
   1.6041230e-05   1.3164270e+00
   1.6175483e-05   1.5397718e+00
   1.6310860e-05   1.8546733e+00
   1.6447370e-05   2.3168654e+00
   1.6585022e-05   3.0322487e+00
   1.6723827e-05   4.2224655e+00
   1.6863793e-05   6.4175147e+00
   1.7004930e-05   1.1159957e+01
   1.7147249e-05   2.4662535e+01
   1.7290759e-05   9.6434010e+01
   1.7435470e-05   2.9095811e+05
   1.7581392e-05   1.0551480e+02
   1.7728535e-05   2.6527557e+01
   1.7876910e-05   1.2332912e+01
   1.8026527e-05   8.2226146e+00
   1.8177395e-05   3.3423663e+01
   1.8329527e-05   7.4559801e+00
   1.8482931e-05   3.2652588e+00
   1.8637620e-05   2.3250683e+00
   1.8793603e-05   1.8444072e+00
   1.8950892e-05   1.5379720e+00
   1.9109497e-05   1.3234280e+00
   1.9269429e-05   1.1650487e+00
   1.9430700e-05   1.0438958e+00
   1.9593321e-05   9.4873554e-01
   1.9757302e-05   8.7241271e-01
   1.9922656e-05   8.1013778e-01
   2.0089394e-05   7.5858314e-01
   2.0257528e-05   7.1536780e-01
   2.0427068e-05   6.7874649e-01
   2.0598028e-05   6.4741362e-01
   2.0770418e-05   6.2037523e-01
   2.0944251e-05   5.9686301e-01
   2.1119539e-05   5.7627493e-01
   2.1296294e-05   5.5813357e-01
   2.1474528e-05   5.4205618e-01
   2.1654254e-05   5.2773276e-01
   2.1835484e-05   5.1491037e-01
   2.2018231e-05   5.0338044e-01
   2.2202508e-05   4.9296995e-01
   2.2388326e-05   4.8353436e-01
   2.2575700e-05   4.7495212e-01
   2.2764642e-05   4.6712039e-01
   2.2955165e-05   4.5995174e-01
   2.3147283e-05   4.5337139e-01
   2.3341009e-05   4.4731515e-01
   2.3536356e-05   4.4172764e-01
   2.3733338e-05   4.3656090e-01
   2.3931969e-05   4.3177323e-01
   2.4132261e-05   4.2732828e-01
   2.4334231e-05   4.2319426e-01
   2.4537890e-05   4.1934326e-01
   2.4743254e-05   4.1575078e-01
   2.4950337e-05   4.1239524e-01
   2.5159153e-05   4.0925755e-01
   2.5369717e-05   4.0632103e-01
   2.5582043e-05   4.0357079e-01
   2.5796145e-05   4.0099378e-01
   2.6012040e-05   3.9857851e-01
   2.6229742e-05   3.9631485e-01
   2.6449265e-05   3.9419407e-01
   2.6670626e-05   3.9220851e-01
   2.6893840e-05   3.9035168e-01
   2.7118921e-05   3.8861807e-01
   2.7345887e-05   3.8700322e-01
   2.7574752e-05   3.8550361e-01
   2.7805532e-05   3.8411670e-01
   2.8038244e-05   3.8284093e-01
   2.8272903e-05   3.8167576e-01
   2.8509527e-05   3.8062174e-01
   2.8748130e-05   3.7968060e-01
   2.8988731e-05   3.7885537e-01
   2.9231345e-05   3.7815056e-01
   2.9475990e-05   3.7757238e-01
   2.9722682e-05   3.7712903e-01
   2.9971439e-05   3.7683109e-01
   3.0222278e-05   3.7669202e-01
   3.0475216e-05   3.7672875e-01
   3.0730272e-05   3.7696265e-01
   3.0987461e-05   3.7742053e-01
   3.1246803e-05   3.7813618e-01
   3.1508316e-05   3.7915242e-01
   3.1772018e-05   3.8052382e-01
   3.2037926e-05   3.8232061e-01
   3.2306060e-05   3.8463398e-01
   3.2576438e-05   3.8758388e-01
   3.2849078e-05   3.9133029e-01
   3.3124001e-05   3.9609000e-01
   3.3401225e-05   4.0216231e-01
   3.3680768e-05   4.0996936e-01
   3.3962651e-05   4.2012143e-01
   3.4246894e-05   4.3352661e-01
   3.4533515e-05   4.5158285e-01
   3.4822535e-05   4.7653159e-01
   3.5113974e-05   5.1214860e-01
   3.5407852e-05   5.6519682e-01
   3.5704190e-05   6.4877615e-01
   3.6003008e-05   7.9103193e-01
   3.6304326e-05   1.0618235e+00
   3.6608167e-05   1.6765610e+00
   3.6914550e-05   3.5988468e+00
   3.7223498e-05   1.7032712e+01
   3.7535031e-05   2.6067440e+02
   3.7849171e-05   7.8114451e+00
   3.8165941e-05   2.5904519e+00
   3.8485362e-05   1.4157945e+00
   3.8807456e-05   9.7145904e-01
   3.9132246e-05   7.5647878e-01
   3.9459754e-05   6.3615265e-01
   3.9790003e-05   5.6196574e-01
   4.0123016e-05   5.1296540e-01
   4.0458816e-05   4.7889811e-01
   4.0797426e-05   4.5426571e-01
   4.1138871e-05   4.3590812e-01
   4.1483173e-05   4.2190860e-01
   4.1830357e-05   4.1105749e-01
   4.2180446e-05   4.0256960e-01
   4.2533465e-05   3.9593212e-01
   4.2889439e-05   3.9081836e-01
   4.3248392e-05   3.8704535e-01
   4.3610349e-05   3.8456107e-01
   4.3975335e-05   3.8346443e-01
   4.4343377e-05   3.8407620e-01
   4.4714498e-05   3.8711669e-01
   4.5088725e-05   3.9415437e-01
   4.5466085e-05   4.0886895e-01
   4.5846602e-05   4.4132866e-01
   4.6230305e-05   5.2744681e-01
   4.6617218e-05   8.8152676e-01
   4.7007370e-05   8.7655086e+00
   4.7400787e-05   2.4933485e+00
   4.7797497e-05   6.9396882e-01
   4.8197527e-05   4.8443379e-01
   4.8600904e-05   4.2056165e-01
   4.9007658e-05   3.9274182e-01
   4.9417816e-05   3.7806545e-01
   4.9831407e-05   3.6934925e-01
   5.0248459e-05   3.6375775e-01
   5.0669002e-05   3.5999085e-01
   5.1093064e-05   3.5738729e-01
   5.1520675e-05   3.5558574e-01
   5.1951865e-05   3.5437996e-01
   5.2386664e-05   3.5365111e-01
   5.2825102e-05   3.5333428e-01
   5.3267209e-05   3.5340152e-01
   5.3713016e-05   3.5385402e-01
   5.4162555e-05   3.5471993e-01
   5.4615855e-05   3.5605681e-01
   5.5072950e-05   3.5795914e-01
   5.5533870e-05   3.6057251e-01
   5.5998647e-05   3.6411879e-01
   5.6467315e-05   3.6894057e-01
   5.6939905e-05   3.7558190e-01
   5.7416450e-05   3.8494283e-01
   5.7896983e-05   3.9859436e-01
   5.8381538e-05   4.1947631e-01
   5.8870148e-05   4.5361759e-01
   5.9362848e-05   5.1502946e-01
   5.9859672e-05   6.4275809e-01
   6.0360653e-05   9.8251925e-01
   6.0865827e-05   2.5009282e+00
   6.1375229e-05   7.4753518e+01
   6.1888895e-05   5.4183757e+00
   6.2406859e-05   1.3501215e+00
   6.2929158e-05   7.6645007e-01
   6.3455829e-05   5.7952028e-01
   6.3986908e-05   4.9767471e-01
   6.4522431e-05   4.5553373e-01
   6.5062436e-05   4.3184947e-01
   6.5606961e-05   4.1806817e-01
   6.6156043e-05   4.1024481e-01
   6.6709720e-05   4.0639662e-01
   6.7268031e-05   4.0548295e-01
   6.7831015e-05   4.0697168e-01
   6.8398711e-05   4.1063888e-01
   6.8971158e-05   4.1647765e-01
   6.9548395e-05   4.2466412e-01
   7.0130464e-05   4.3555991e-01
   7.0717404e-05   4.4974854e-01
   7.1309257e-05   4.6810935e-01
   7.1906063e-05   4.9194887e-01
   7.2507864e-05   5.2322567e-01
   7.3114701e-05   5.6494314e-01
   7.3726617e-05   6.2186123e-01
   7.4343655e-05   7.0185577e-01
   7.4965856e-05   8.1868975e-01
   7.5593265e-05   9.9815337e-01
   7.6225925e-05   1.2931972e+00
   7.6863880e-05   1.8269550e+00
   7.7507174e-05   2.9424835e+00
   7.8155852e-05   5.9175358e+00
   7.8809959e-05   1.9170632e+01
   7.9469540e-05   6.0546063e+02
   8.0134642e-05   4.7108724e+01
   8.0805310e-05   9.4982774e+00
   8.1481591e-05   4.1513875e+00
   8.2163531e-05   2.4296934e+00
   8.2851180e-05   1.6635459e+00
   8.3544583e-05   1.2562681e+00
   8.4243790e-05   1.0138239e+00
   8.4948848e-05   8.5773265e-01
   8.5659807e-05   7.5130065e-01
   8.6376717e-05   6.7549314e-01
   8.7099626e-05   6.1963069e-01
   8.7828586e-05   5.7734315e-01
   8.8563646e-05   5.4463969e-01
   8.9304859e-05   5.1891785e-01
   9.0052275e-05   4.9842415e-01
   9.0805946e-05   4.8194472e-01
   9.1565925e-05   4.6862112e-01
   9.2332264e-05   4.5783598e-01
   9.3105017e-05   4.4914144e-01
   9.3884237e-05   4.4221179e-01
   9.4669979e-05   4.3681289e-01
   9.5462297e-05   4.3278221e-01
   9.6261246e-05   4.3001653e-01
   9.7066882e-05   4.2846514e-01
   9.7879260e-05   4.2812883e-01
   9.8698438e-05   4.2906357e-01
   9.9524471e-05   4.3139121e-01
   1.0035742e-04   4.3532003e-01
   1.0119733e-04   4.4118064e-01
   1.0204428e-04   4.4948985e-01
   1.0289832e-04   4.6106595e-01
   1.0375950e-04   4.7724903e-01
   1.0462789e-04   5.0034591e-01
   1.0550355e-04   5.3461364e-01
   1.0638654e-04   5.8867407e-01
   1.0727691e-04   6.8236282e-01
   1.0817474e-04   8.7054009e-01
   1.0908009e-04   1.3567548e+00
   1.0999300e-04   3.4819745e+00
   1.1091357e-04   9.8790880e+01
   1.1184183e-04   7.8384277e+00
   1.1277786e-04   1.9965330e+00
   1.1372173e-04   1.2010729e+00
   1.1467350e-04   9.8686671e-01
   1.1563323e-04   9.4168011e-01
   1.1660100e-04   9.8160643e-01
   1.1757686e-04   1.0926984e+00
   1.1856089e-04   1.2927396e+00
   1.1955316e-04   1.6357501e+00
   1.2055373e-04   2.2516142e+00
   1.2156268e-04   3.4850340e+00
   1.2258007e-04   6.4900619e+00
   1.2360597e-04   1.7278462e+01
   1.2464046e-04   1.4209043e+02
   1.2568361e-04   1.8662190e+02
   1.2673549e-04   1.9472015e+01
   1.2779617e-04   7.1910154e+00
   1.2886573e-04   3.8516905e+00
   1.2994424e-04   2.4805366e+00
   1.3103178e-04   1.7852168e+00
   1.3212842e-04   1.3837709e+00
   1.3323424e-04   1.1306249e+00
   1.3434931e-04   9.6044314e-01
   1.3547372e-04   8.4033890e-01
   1.3660753e-04   7.5227659e-01
   1.3775084e-04   6.8568733e-01
   1.3890371e-04   6.3404032e-01
   1.4006623e-04   5.9312160e-01
   1.4123848e-04   5.6010929e-01
   1.4242054e-04   5.3305927e-01
   1.4361250e-04   5.1059042e-01
   1.4481443e-04   4.9170464e-01
   1.4602642e-04   4.7566325e-01
   1.4724855e-04   4.6190908e-01
   1.4848092e-04   4.5001714e-01
   1.4972359e-04   4.3965748e-01
   1.5097667e-04   4.3057088e-01
   1.5224023e-04   4.2255167e-01
   1.5351437e-04   4.1543383e-01
   1.5479917e-04   4.0908356e-01
   1.5609473e-04   4.0339119e-01
   1.5740112e-04   3.9826624e-01
   1.5871846e-04   3.9363380e-01
   1.6004681e-04   3.8943075e-01
   1.6138629e-04   3.8560393e-01
   1.6273697e-04   3.8210892e-01
   1.6409896e-04   3.7890715e-01
   1.6547235e-04   3.7596610e-01
   1.6685723e-04   3.7325762e-01
   1.6825370e-04   3.7075751e-01
   1.6966186e-04   3.6844435e-01
   1.7108180e-04   3.6629986e-01
   1.7251363e-04   3.6430792e-01
   1.7395744e-04   3.6245448e-01
   1.7541334e-04   3.6072681e-01
   1.7688142e-04   3.5911398e-01
   1.7836179e-04   3.5760620e-01
   1.7985454e-04   3.5619475e-01
   1.8135979e-04   3.5487185e-01
   1.8287764e-04   3.5363060e-01
   1.8440819e-04   3.5246470e-01
   1.8595155e-04   3.5136844e-01
   1.8750783e-04   3.5033685e-01
   1.8907713e-04   3.4936534e-01
   1.9065957e-04   3.4844986e-01
   1.9225525e-04   3.4758650e-01
   1.9386429e-04   3.4677193e-01
   1.9548679e-04   3.4600304e-01
   1.9712287e-04   3.4527699e-01
   1.9877264e-04   3.4459125e-01
   2.0043622e-04   3.4394335e-01
   2.0211372e-04   3.4333116e-01
   2.0380527e-04   3.4275270e-01
   2.0551097e-04   3.4220617e-01
   2.0723094e-04   3.4168979e-01
   2.0896531e-04   3.4120210e-01
   2.1071420e-04   3.4074158e-01
   2.1247772e-04   3.4030695e-01
   2.1425600e-04   3.3989701e-01
   2.1604917e-04   3.3951057e-01
   2.1785734e-04   3.3914662e-01
   2.1968065e-04   3.3880414e-01
   2.2151921e-04   3.3848227e-01
   2.2337316e-04   3.3818013e-01
   2.2524263e-04   3.3789694e-01
   2.2712775e-04   3.3763198e-01
   2.2902864e-04   3.3738460e-01
   2.3094544e-04   3.3715410e-01
   2.3287828e-04   3.3693996e-01
   2.3482730e-04   3.3674155e-01
   2.3679263e-04   3.3655846e-01
   2.3877441e-04   3.3639008e-01
   2.4077278e-04   3.3623602e-01
   2.4278787e-04   3.3609586e-01
   2.4481983e-04   3.3596921e-01
   2.4686879e-04   3.3585571e-01
   2.4893490e-04   3.3575498e-01
   2.5101830e-04   3.3566670e-01
   2.5311914e-04   3.3559059e-01
   2.5523756e-04   3.3552636e-01
   2.5737371e-04   3.3547375e-01
   2.5952774e-04   3.3543248e-01
   2.6169979e-04   3.3540236e-01
   2.6389003e-04   3.3538317e-01
   2.6609859e-04   3.3537476e-01
   2.6832564e-04   3.3537687e-01
   2.7057133e-04   3.3538935e-01
   2.7283581e-04   3.3541202e-01
   2.7511925e-04   3.3544471e-01
   2.7742179e-04   3.3548726e-01
   2.7974361e-04   3.3553951e-01
   2.8208486e-04   3.3560136e-01
   2.8444570e-04   3.3567267e-01
   2.8682630e-04   3.3575334e-01
   2.8922682e-04   3.3584325e-01
   2.9164744e-04   3.3594233e-01
   2.9408831e-04   3.3605048e-01
   2.9654962e-04   3.3616763e-01
   2.9903152e-04   3.3629362e-01
   3.0153419e-04   3.3642858e-01
   3.0405781e-04   3.3657229e-01
   3.0660255e-04   3.3672475e-01
   3.0916859e-04   3.3688593e-01
   3.1175610e-04   3.3705571e-01
   3.1436527e-04   3.3723409e-01
   3.1699627e-04   3.3742103e-01
   3.1964930e-04   3.3761653e-01
   3.2232453e-04   3.3782047e-01
   3.2502215e-04   3.3803294e-01
   3.2774234e-04   3.3825384e-01
   3.3048531e-04   3.3848320e-01
   3.3325122e-04   3.3872095e-01
   3.3604029e-04   3.3896711e-01
   3.3885270e-04   3.3922170e-01
   3.4168865e-04   3.3948466e-01
   3.4454833e-04   3.3975604e-01
   3.4743195e-04   3.4003582e-01
   3.5033970e-04   3.4032396e-01
   3.5327178e-04   3.4062055e-01
   3.5622841e-04   3.4092550e-01
   3.5920977e-04   3.4123885e-01
   3.6221610e-04   3.4156072e-01
   3.6524758e-04   3.4189106e-01
   3.6830443e-04   3.4222981e-01
   3.7138687e-04   3.4257712e-01
   3.7449510e-04   3.4293296e-01
   3.7762935e-04   3.4329735e-01
   3.8078983e-04   3.4367027e-01
   3.8397676e-04   3.4405184e-01
   3.8719036e-04   3.4444205e-01
   3.9043086e-04   3.4484094e-01
   3.9369848e-04   3.4524847e-01
   3.9699344e-04   3.4566477e-01
   4.0031599e-04   3.4608986e-01
   4.0366634e-04   3.4652379e-01
   4.0704473e-04   3.4696656e-01
   4.1045139e-04   3.4741823e-01
   4.1388657e-04   3.4787889e-01
   4.1735049e-04   3.4834854e-01
   4.2084341e-04   3.4882723e-01
   4.2436556e-04   3.4931498e-01
   4.2791718e-04   3.4981191e-01
   4.3149854e-04   3.5031805e-01
   4.3510986e-04   3.5083343e-01
   4.3875141e-04   3.5135805e-01
   4.4242344e-04   3.5189207e-01
   4.4612619e-04   3.5243550e-01
   4.4985994e-04   3.5298843e-01
   4.5362494e-04   3.5355084e-01
   4.5742144e-04   3.5412290e-01
   4.6124972e-04   3.5470457e-01
   4.6511005e-04   3.5529600e-01
   4.6900267e-04   3.5589721e-01
   4.7292788e-04   3.5650825e-01
   4.7688594e-04   3.5712919e-01
   4.8087712e-04   3.5776014e-01
   4.8490171e-04   3.5840114e-01
   4.8895998e-04   3.5905226e-01
   4.9305221e-04   3.5971350e-01
   4.9717870e-04   3.6038503e-01
   5.0133972e-04   3.6106691e-01
   5.0553556e-04   3.6175914e-01
   5.0976652e-04   3.6246190e-01
   5.1403289e-04   3.6317520e-01
   5.1833497e-04   3.6389911e-01
   5.2267305e-04   3.6463371e-01
   5.2704744e-04   3.6537909e-01
   5.3145844e-04   3.6613531e-01
   5.3590635e-04   3.6690250e-01
   5.4039149e-04   3.6768071e-01
   5.4491417e-04   3.6846998e-01
   5.4947470e-04   3.6927045e-01
   5.5407340e-04   3.7008215e-01
   5.5871059e-04   3.7090518e-01
   5.6338658e-04   3.7173960e-01
   5.6810171e-04   3.7258556e-01
   5.7285631e-04   3.7344310e-01
   5.7765069e-04   3.7431235e-01
   5.8248520e-04   3.7519332e-01
   5.8736017e-04   3.7608617e-01
   5.9227595e-04   3.7699093e-01
   5.9723286e-04   3.7790773e-01
   6.0223126e-04   3.7883665e-01
   6.0727149e-04   3.7977777e-01
   6.1235390e-04   3.8073111e-01
   6.1747886e-04   3.8169687e-01
   6.2264670e-04   3.8267511e-01
   6.2785779e-04   3.8366587e-01
   6.3311250e-04   3.8466930e-01
   6.3841118e-04   3.8568547e-01
   6.4375422e-04   3.8671451e-01
   6.4914196e-04   3.8775645e-01
   6.5457480e-04   3.8881139e-01
   6.6005311e-04   3.8987950e-01
   6.6557727e-04   3.9096083e-01
   6.7114766e-04   3.9205541e-01
   6.7676467e-04   3.9316345e-01
   6.8242870e-04   3.9428496e-01
   6.8814012e-04   3.9542010e-01
   6.9389935e-04   3.9656893e-01
   6.9970677e-04   3.9773153e-01
   7.0556280e-04   3.9890803e-01
   7.1146784e-04   4.0009853e-01
   7.1742230e-04   4.0130308e-01
   7.2342660e-04   4.0252181e-01
   7.2948115e-04   4.0375485e-01
   7.3558637e-04   4.0500229e-01
   7.4174268e-04   4.0626419e-01
   7.4795052e-04   4.0754067e-01
   7.5421032e-04   4.0883186e-01
   7.6052250e-04   4.1013782e-01
   7.6688752e-04   4.1145866e-01
   7.7330580e-04   4.1279448e-01
   7.7977780e-04   4.1414542e-01
   7.8630396e-04   4.1551152e-01
   7.9288475e-04   4.1689289e-01
   7.9952061e-04   4.1828971e-01
   8.0621201e-04   4.1970202e-01
   8.1295941e-04   4.2112993e-01
   8.1976328e-04   4.2257350e-01
   8.2662410e-04   4.2403290e-01
   8.3354233e-04   4.2550815e-01
   8.4051847e-04   4.2699949e-01
   8.4755299e-04   4.2850693e-01
   8.5464638e-04   4.3003060e-01
   8.6179914e-04   4.3157050e-01
   8.6901176e-04   4.3312692e-01
   8.7628475e-04   4.3469984e-01
   8.8361861e-04   4.3628936e-01
   8.9101385e-04   4.3789563e-01
   8.9847098e-04   4.3951877e-01
   9.0599052e-04   4.4115879e-01
   9.1357299e-04   4.4281591e-01
   9.2121892e-04   4.4449015e-01
   9.2892884e-04   4.4618166e-01
   9.3670329e-04   4.4789052e-01
   9.4454281e-04   4.4961677e-01
   9.5244794e-04   4.5136065e-01
   9.6041923e-04   4.5312218e-01
   9.6845723e-04   4.5490148e-01
   9.7656250e-04   4.5669859e-01


==> data/i_nonequispaced_reconstruction.dat <==
  -1.0000000e+00   2.3454849e-01
  -9.9582463e-01   2.3144572e-01
  -9.9164927e-01   2.2762977e-01
  -9.8747390e-01   2.2342392e-01
  -9.8329854e-01   2.1920846e-01
  -9.7912317e-01   2.1506540e-01
  -9.7494781e-01   2.1096564e-01
  -9.7077244e-01   2.0690472e-01
  -9.6659708e-01   2.0280438e-01
  -9.6242171e-01   1.9860827e-01
  -9.5824635e-01   1.9435689e-01
  -9.5407098e-01   1.9010833e-01
  -9.4989562e-01   1.8587459e-01
  -9.4572025e-01   1.8163585e-01
  -9.4154489e-01   1.7737352e-01
  -9.3736952e-01   1.7308211e-01
  -9.3319415e-01   1.6876590e-01
  -9.2901879e-01   1.6443629e-01
  -9.2484342e-01   1.6011039e-01
  -9.2066806e-01   1.5580380e-01
  -9.1649269e-01   1.5152000e-01
  -9.1231733e-01   1.4724865e-01
  -9.0814196e-01   1.4297707e-01
  -9.0396660e-01   1.3870390e-01
  -8.9979123e-01   1.3444094e-01
  -8.9561587e-01   1.3020199e-01
  -8.9144050e-01   1.2599113e-01
  -8.8726514e-01   1.2180218e-01
  -8.8308977e-01   1.1762861e-01
  -8.7891441e-01   1.1347321e-01
  -8.7473904e-01   1.0934828e-01
  -8.7056367e-01   1.0526742e-01
  -8.6638831e-01   1.0123686e-01
  -8.6221294e-01   9.7253893e-02
  -8.5803758e-01   9.3312500e-02
  -8.5386221e-01   8.9410459e-02
  -8.4968685e-01   8.5552126e-02
  -8.4551148e-01   8.1745592e-02
  -8.4133612e-01   7.7997599e-02
  -8.3716075e-01   7.4310661e-02
  -8.3298539e-01   7.0684199e-02
  -8.2881002e-01   6.7118038e-02
  -8.2463466e-01   6.3615116e-02
  -8.2045929e-01   6.0181409e-02
  -8.1628392e-01   5.6823577e-02
  -8.1210856e-01   5.3546439e-02
  -8.0793319e-01   5.0352195e-02
  -8.0375783e-01   4.7241700e-02
  -7.9958246e-01   4.4216536e-02
  -7.9540710e-01   4.1280223e-02
  -7.9123173e-01   3.8437756e-02
  -7.8705637e-01   3.5693989e-02
  -7.8288100e-01   3.3052210e-02
  -7.7870564e-01   3.0513987e-02
  -7.7453027e-01   2.8080415e-02
  -7.7035491e-01   2.5753865e-02
  -7.6617954e-01   2.3538978e-02
  -7.6200418e-01   2.1442156e-02
  -7.5782881e-01   1.9469761e-02
  -7.5365344e-01   1.7626045e-02
  -7.4947808e-01   1.5912012e-02
  -7.4530271e-01   1.4325892e-02
  -7.4112735e-01   1.2865002e-02
  -7.3695198e-01   1.1528044e-02
  -7.3277662e-01   1.0316712e-02
  -7.2860125e-01   9.2358630e-03
  -7.2442589e-01   8.2923082e-03
  -7.2025052e-01   7.4929054e-03
  -7.1607516e-01   6.8429336e-03
  -7.1189979e-01   6.3454710e-03
  -7.0772443e-01   6.0019315e-03
  -7.0354906e-01   5.8133196e-03
  -6.9937370e-01   5.7814514e-03
  -6.9519833e-01   5.9094726e-03
  -6.9102296e-01   6.2014115e-03
  -6.8684760e-01   6.6610123e-03
  -6.8267223e-01   7.2904441e-03
  -6.7849687e-01   8.0895308e-03
  -6.7432150e-01   9.0558952e-03
  -6.7014614e-01   1.0185988e-02
  -6.6597077e-01   1.1476594e-02
  -6.6179541e-01   1.2926208e-02
  -6.5762004e-01   1.4535783e-02
  -6.5344468e-01   1.6308577e-02
  -6.4926931e-01   1.8249255e-02
  -6.4509395e-01   2.0362595e-02
  -6.4091858e-01   2.2652319e-02
  -6.3674322e-01   2.5120406e-02
  -6.3256785e-01   2.7767065e-02
  -6.2839248e-01   3.0591243e-02
  -6.2421712e-01   3.3591408e-02
  -6.2004175e-01   3.6766257e-02
  -6.1586639e-01   4.0115122e-02
  -6.1169102e-01   4.3637984e-02
  -6.0751566e-01   4.7335179e-02
  -6.0334029e-01   5.1206977e-02
  -5.9916493e-01   5.5253229e-02
  -5.9498956e-01   5.9473210e-02
  -5.9081420e-01   6.3865679e-02
  -5.8663883e-01   6.8429077e-02
  -5.8246347e-01   7.3161756e-02
  -5.7828810e-01   7.8062112e-02
  -5.7411273e-01   8.3128592e-02
  -5.6993737e-01   8.8359567e-02
  -5.6576200e-01   9.3753157e-02
  -5.6158664e-01   9.9307081e-02
  -5.5741127e-01   1.0501858e-01
  -5.5323591e-01   1.1088449e-01
  -5.4906054e-01   1.1690129e-01
  -5.4488518e-01   1.2306534e-01
  -5.4070981e-01   1.2937296e-01
  -5.3653445e-01   1.3582056e-01
  -5.3235908e-01   1.4240475e-01
  -5.2818372e-01   1.4912239e-01
  -5.2400835e-01   1.5597076e-01
  -5.1983299e-01   1.6294766e-01
  -5.1565762e-01   1.7005150e-01
  -5.1148225e-01   1.7728127e-01
  -5.0730689e-01   1.8463640e-01
  -5.0313152e-01   1.9211629e-01
  -4.9895616e-01   1.9971975e-01
  -4.9478079e-01   2.0744432e-01
  -4.9060543e-01   2.1528567e-01
  -4.8643006e-01   2.2323718e-01
  -4.8225470e-01   2.3128997e-01
  -4.7807933e-01   2.3943332e-01
  -4.7390397e-01   2.4765542e-01
  -4.6972860e-01   2.5594447e-01
  -4.6555324e-01   2.6428974e-01
  -4.6137787e-01   2.7268246e-01
  -4.5720251e-01   2.8111632e-01
  -4.5302714e-01   2.8958751e-01
  -4.4885177e-01   2.9809430e-01
  -4.4467641e-01   3.0663624e-01
  -4.4050104e-01   3.1521318e-01
  -4.3632568e-01   3.2382443e-01
  -4.3215031e-01   3.3246802e-01
  -4.2797495e-01   3.4114037e-01
  -4.2379958e-01   3.4983633e-01
  -4.1962422e-01   3.5854943e-01
  -4.1544885e-01   3.6727239e-01
  -4.1127349e-01   3.7599764e-01
  -4.0709812e-01   3.8471775e-01
  -4.0292276e-01   3.9342571e-01
  -3.9874739e-01   4.0211500e-01
  -3.9457203e-01   4.1077957e-01
  -3.9039666e-01   4.1941365e-01
  -3.8622129e-01   4.2801165e-01
  -3.8204593e-01   4.3656795e-01
  -3.7787056e-01   4.4507691e-01
  -3.7369520e-01   4.5353279e-01
  -3.6951983e-01   4.6192981e-01
  -3.6534447e-01   4.7026218e-01
  -3.6116910e-01   4.7852409e-01
  -3.5699374e-01   4.8670972e-01
  -3.5281837e-01   4.9481320e-01
  -3.4864301e-01   5.0282860e-01
  -3.4446764e-01   5.1074995e-01
  -3.4029228e-01   5.1857127e-01
  -3.3611691e-01   5.2628670e-01
  -3.3194154e-01   5.3389062e-01
  -3.2776618e-01   5.4137769e-01
  -3.2359081e-01   5.4874297e-01
  -3.1941545e-01   5.5598182e-01
  -3.1524008e-01   5.6308986e-01
  -3.1106472e-01   5.7006280e-01
  -3.0688935e-01   5.7689625e-01
  -3.0271399e-01   5.8358566e-01
  -2.9853862e-01   5.9012625e-01
  -2.9436326e-01   5.9651309e-01
  -2.9018789e-01   6.0274121e-01
  -2.8601253e-01   6.0880589e-01
  -2.8183716e-01   6.1470278e-01
  -2.7766180e-01   6.2042810e-01
  -2.7348643e-01   6.2597866e-01
  -2.6931106e-01   6.3135184e-01
  -2.6513570e-01   6.3654533e-01
  -2.6096033e-01   6.4155696e-01
  -2.5678497e-01   6.4638446e-01
  -2.5260960e-01   6.5102522e-01
  -2.4843424e-01   6.5547632e-01
  -2.4425887e-01   6.5973452e-01
  -2.4008351e-01   6.6379650e-01
  -2.3590814e-01   6.6765909e-01
  -2.3173278e-01   6.7131955e-01
  -2.2755741e-01   6.7477576e-01
  -2.2338205e-01   6.7802631e-01
  -2.1920668e-01   6.8107048e-01
  -2.1503132e-01   6.8390805e-01
  -2.1085595e-01   6.8653907e-01
  -2.0668058e-01   6.8896364e-01
  -2.0250522e-01   6.9118170e-01
  -1.9832985e-01   6.9319296e-01
  -1.9415449e-01   6.9499693e-01
  -1.8997912e-01   6.9659313e-01
  -1.8580376e-01   6.9798130e-01
  -1.8162839e-01   6.9916167e-01
  -1.7745303e-01   7.0013515e-01
  -1.7327766e-01   7.0090343e-01
  -1.6910230e-01   7.0146892e-01
  -1.6492693e-01   7.0183457e-01
  -1.6075157e-01   7.0200361e-01
  -1.5657620e-01   7.0197925e-01
  -1.5240084e-01   7.0176444e-01
  -1.4822547e-01   7.0136166e-01
  -1.4405010e-01   7.0077297e-01
  -1.3987474e-01   7.0000005e-01
  -1.3569937e-01   6.9904446e-01
  -1.3152401e-01   6.9790789e-01
  -1.2734864e-01   6.9659244e-01
  -1.2317328e-01   6.9510078e-01
  -1.1899791e-01   6.9343629e-01
  -1.1482255e-01   6.9160301e-01
  -1.1064718e-01   6.8960553e-01
  -1.0647182e-01   6.8744879e-01
  -1.0229645e-01   6.8513791e-01
  -9.8121086e-02   6.8267798e-01
  -9.3945720e-02   6.8007401e-01
  -8.9770355e-02   6.7733090e-01
  -8.5594990e-02   6.7445348e-01
  -8.1419624e-02   6.7144665e-01
  -7.7244259e-02   6.6831545e-01
  -7.3068894e-02   6.6506519e-01
  -6.8893528e-02   6.6170148e-01
  -6.4718163e-02   6.5823018e-01
  -6.0542797e-02   6.5465731e-01
  -5.6367432e-02   6.5098901e-01
  -5.2192067e-02   6.4723136e-01
  -4.8016701e-02   6.4339036e-01
  -4.3841336e-02   6.3947190e-01
  -3.9665971e-02   6.3548179e-01
  -3.5490605e-02   6.3142589e-01
  -3.1315240e-02   6.2731019e-01
  -2.7139875e-02   6.2314090e-01
  -2.2964509e-02   6.1892454e-01
  -1.8789144e-02   6.1466789e-01
  -1.4613779e-02   6.1037797e-01
  -1.0438413e-02   6.0606184e-01
  -6.2630480e-03   6.0172652e-01
  -2.0876827e-03   5.9737884e-01
   2.0876827e-03   5.9302530e-01
   6.2630480e-03   5.8867214e-01
   1.0438413e-02   5.8432534e-01
   1.4613779e-02   5.7999078e-01
   1.8789144e-02   5.7567442e-01
   2.2964509e-02   5.7138244e-01
   2.7139875e-02   5.6712139e-01
   3.1315240e-02   5.6289824e-01
   3.5490605e-02   5.5872026e-01
   3.9665971e-02   5.5459489e-01
   4.3841336e-02   5.5052951e-01
   4.8016701e-02   5.4653110e-01
   5.2192067e-02   5.4260604e-01
   5.6367432e-02   5.3875990e-01
   6.0542797e-02   5.3499739e-01
   6.4718163e-02   5.3132244e-01
   6.8893528e-02   5.2773849e-01
   7.3068894e-02   5.2424878e-01
   7.7244259e-02   5.2085682e-01
   8.1419624e-02   5.1756673e-01
   8.5594990e-02   5.1438361e-01
   8.9770355e-02   5.1131359e-01
   9.3945720e-02   5.0836381e-01
   9.8121086e-02   5.0554213e-01
   1.0229645e-01   5.0285666e-01
   1.0647182e-01   5.0031520e-01
   1.1064718e-01   4.9792463e-01
   1.1482255e-01   4.9569047e-01
   1.1899791e-01   4.9361657e-01
   1.2317328e-01   4.9170509e-01
   1.2734864e-01   4.8995678e-01
   1.3152401e-01   4.8837145e-01
   1.3569937e-01   4.8694870e-01
   1.3987474e-01   4.8568863e-01
   1.4405010e-01   4.8459242e-01
   1.4822547e-01   4.8366275e-01
   1.5240084e-01   4.8290384e-01
   1.5657620e-01   4.8232116e-01
   1.6075157e-01   4.8192075e-01
   1.6492693e-01   4.8170845e-01
   1.6910230e-01   4.8168897e-01
   1.7327766e-01   4.8186515e-01
   1.7745303e-01   4.8223750e-01
   1.8162839e-01   4.8280418e-01
   1.8580376e-01   4.8356141e-01
   1.8997912e-01   4.8450423e-01
   1.9415449e-01   4.8562758e-01
   1.9832985e-01   4.8692731e-01
   2.0250522e-01   4.8840113e-01
   2.0668058e-01   4.9004904e-01
   2.1085595e-01   4.9187338e-01
   2.1503132e-01   4.9387834e-01
   2.1920668e-01   4.9606900e-01
   2.2338205e-01   4.9845024e-01
   2.2755741e-01   5.0102553e-01
   2.3173278e-01   5.0379607e-01
   2.3590814e-01   5.0676030e-01
   2.4008351e-01   5.0991397e-01
   2.4425887e-01   5.1325074e-01
   2.4843424e-01   5.1676309e-01
   2.5260960e-01   5.2044350e-01
   2.5678497e-01   5.2428548e-01
   2.6096033e-01   5.2828430e-01
   2.6513570e-01   5.3243730e-01
   2.6931106e-01   5.3674368e-01
   2.7348643e-01   5.4120383e-01
   2.7766180e-01   5.4581846e-01
   2.8183716e-01   5.5058766e-01
   2.8601253e-01   5.5551012e-01
   2.9018789e-01   5.6058276e-01
   2.9436326e-01   5.6580074e-01
   2.9853862e-01   5.7115788e-01
   3.0271399e-01   5.7664730e-01
   3.0688935e-01   5.8226221e-01
   3.1106472e-01   5.8799646e-01
   3.1524008e-01   5.9384492e-01
   3.1941545e-01   5.9980345e-01
   3.2359081e-01   6.0586857e-01
   3.2776618e-01   6.1203694e-01
   3.3194154e-01   6.1830480e-01
   3.3611691e-01   6.2466755e-01
   3.4029228e-01   6.3111961e-01
   3.4446764e-01   6.3765455e-01
   3.4864301e-01   6.4426543e-01
   3.5281837e-01   6.5094539e-01
   3.5699374e-01   6.5768805e-01
   3.6116910e-01   6.6448782e-01
   3.6534447e-01   6.7133993e-01
   3.6951983e-01   6.7824013e-01
   3.7369520e-01   6.8518425e-01
   3.7787056e-01   6.9216773e-01
   3.8204593e-01   6.9918520e-01
   3.8622129e-01   7.0623039e-01
   3.9039666e-01   7.1329627e-01
   3.9457203e-01   7.2037551e-01
   3.9874739e-01   7.2746098e-01
   4.0292276e-01   7.3454631e-01
   4.0709812e-01   7.4162616e-01
   4.1127349e-01   7.4869617e-01
   4.1544885e-01   7.5575267e-01
   4.1962422e-01   7.6279202e-01
   4.2379958e-01   7.6981008e-01
   4.2797495e-01   7.7680164e-01
   4.3215031e-01   7.8376033e-01
   4.3632568e-01   7.9067877e-01
   4.4050104e-01   7.9754917e-01
   4.4467641e-01   8.0436405e-01
   4.4885177e-01   8.1111691e-01
   4.5302714e-01   8.1780262e-01
   4.5720251e-01   8.2441745e-01
   4.6137787e-01   8.3095863e-01
   4.6555324e-01   8.3742357e-01
   4.6972860e-01   8.4380909e-01
   4.7390397e-01   8.5011075e-01
   4.7807933e-01   8.5632266e-01
   4.8225470e-01   8.6243772e-01
   4.8643006e-01   8.6844842e-01
   4.9060543e-01   8.7434771e-01
   4.9478079e-01   8.8012995e-01
   4.9895616e-01   8.8579141e-01
   5.0313152e-01   8.9133023e-01
   5.0730689e-01   8.9674578e-01
   5.1148225e-01   9.0203771e-01
   5.1565762e-01   9.0720478e-01
   5.1983299e-01   9.1224408e-01
   5.2400835e-01   9.1715077e-01
   5.2818372e-01   9.2191855e-01
   5.3235908e-01   9.2654067e-01
   5.3653445e-01   9.3101134e-01
   5.4070981e-01   9.3532688e-01
   5.4488518e-01   9.3948650e-01
   5.4906054e-01   9.4349220e-01
   5.5323591e-01   9.4734784e-01
   5.5741127e-01   9.5105777e-01
   5.6158664e-01   9.5462509e-01
   5.6576200e-01   9.5805042e-01
   5.6993737e-01   9.6133122e-01
   5.7411273e-01   9.6446206e-01
   5.7828810e-01   9.6743560e-01
   5.8246347e-01   9.7024416e-01
   5.8663883e-01   9.7288116e-01
   5.9081420e-01   9.7534230e-01
   5.9498956e-01   9.7762590e-01
   5.9916493e-01   9.7973265e-01
   6.0334029e-01   9.8166470e-01
   6.0751566e-01   9.8342465e-01
   6.1169102e-01   9.8501456e-01
   6.1586639e-01   9.8643548e-01
   6.2004175e-01   9.8768743e-01
   6.2421712e-01   9.8876980e-01
   6.2839248e-01   9.8968186e-01
   6.3256785e-01   9.9042333e-01
   6.3674322e-01   9.9099463e-01
   6.4091858e-01   9.9139685e-01
   6.4509395e-01   9.9163160e-01
   6.4926931e-01   9.9170072e-01
   6.5344468e-01   9.9160614e-01
   6.5762004e-01   9.9134977e-01
   6.6179541e-01   9.9093355e-01
   6.6597077e-01   9.9035946e-01
   6.7014614e-01   9.8962943e-01
   6.7432150e-01   9.8874520e-01
   6.7849687e-01   9.8770814e-01
   6.8267223e-01   9.8651923e-01
   6.8684760e-01   9.8517920e-01
   6.9102296e-01   9.8368891e-01
   6.9519833e-01   9.8204972e-01
   6.9937370e-01   9.8026386e-01
   7.0354906e-01   9.7833440e-01
   7.0772443e-01   9.7626489e-01
   7.1189979e-01   9.7405881e-01
   7.1607516e-01   9.7171905e-01
   7.2025052e-01   9.6924766e-01
   7.2442589e-01   9.6664608e-01
   7.2860125e-01   9.6391574e-01
   7.3277662e-01   9.6105870e-01
   7.3695198e-01   9.5807818e-01
   7.4112735e-01   9.5497843e-01
   7.4530271e-01   9.5176426e-01
   7.4947808e-01   9.4844032e-01
   7.5365344e-01   9.4501049e-01
   7.5782881e-01   9.4147767e-01
   7.6200418e-01   9.3784413e-01
   7.6617954e-01   9.3411196e-01
   7.7035491e-01   9.3028357e-01
   7.7453027e-01   9.2636172e-01
   7.7870564e-01   9.2234939e-01
   7.8288100e-01   9.1824944e-01
   7.8705637e-01   9.1406472e-01
   7.9123173e-01   9.0979829e-01
   7.9540710e-01   9.0545395e-01
   7.9958246e-01   9.0103634e-01
   8.0375783e-01   8.9655048e-01
   8.0793319e-01   8.9200098e-01
   8.1210856e-01   8.8739119e-01
   8.1628392e-01   8.8272325e-01
   8.2045929e-01   8.7799886e-01
   8.2463466e-01   8.7322051e-01
   8.2881002e-01   8.6839212e-01
   8.3298539e-01   8.6351853e-01
   8.3716075e-01   8.5860413e-01
   8.4133612e-01   8.5365197e-01
   8.4551148e-01   8.4866432e-01
   8.4968685e-01   8.4364484e-01
   8.5386221e-01   8.3860060e-01
   8.5803758e-01   8.3354168e-01
   8.6221294e-01   8.2847757e-01
   8.6638831e-01   8.2341191e-01
   8.7056367e-01   8.1833973e-01
   8.7473904e-01   8.1324988e-01
   8.7891441e-01   8.0813169e-01
   8.8308977e-01   8.0298097e-01
   8.8726514e-01   7.9780039e-01
   8.9144050e-01   7.9259392e-01
   8.9561587e-01   7.8736135e-01
   8.9979123e-01   7.8209960e-01
   9.0396660e-01   7.7681117e-01
   9.0814196e-01   7.7151124e-01
   9.1231733e-01   7.6622431e-01
   9.1649269e-01   7.6097089e-01
   9.2066806e-01   7.5575688e-01
   9.2484342e-01   7.5057631e-01
   9.2901879e-01   7.4542340e-01
   9.3319415e-01   7.4029835e-01
   9.3736952e-01   7.3520151e-01
   9.4154489e-01   7.3013021e-01
   9.4572025e-01   7.2508815e-01
   9.4989562e-01   7.2008923e-01
   9.5407098e-01   7.1513737e-01
   9.5824635e-01   7.1021477e-01
   9.6242171e-01   7.0532454e-01
   9.6659708e-01   7.0052874e-01
   9.7077244e-01   6.9587135e-01
   9.7494781e-01   6.9128438e-01
   9.7912317e-01   6.8668264e-01
   9.8329854e-01   6.8204698e-01
   9.8747390e-01   6.7731884e-01
   9.9164927e-01   6.7246141e-01
   9.9582463e-01   6.6751668e-01
   1.0000000e+00   6.6324211e-01


==> data/s2_approximation.dat <==
   3.6379788e-12   1.6596603e-01   8.5944583e+00   1.2010872e+02   8.3932618e+00   9.0946837e+00
   4.3724542e-12   1.6190430e-01   8.3562877e+00   6.9940276e+01   8.2504321e+00   8.9965333e+00
   5.2552135e-12   1.5779090e-01   8.1278003e+00   1.6357277e+03   8.1034713e+00   8.8878605e+00
   6.3161941e-12   1.5365800e-01   7.9100268e+00   8.5494828e+03   7.9536678e+00   8.7683435e+00
   7.5913772e-12   1.4953633e-01   7.7036651e+00   7.6011344e+01   7.8023445e+00   8.6379410e+00
   9.1240082e-12   1.4545310e-01   7.5091382e+00   5.1450432e+02   7.6508144e+00   8.4969668e+00
   1.0966064e-11   1.4143051e-01   7.3266518e+00   4.6226442e+01   7.5003377e+00   8.3461433e+00
   1.3180014e-11   1.3748518e-01   7.1562109e+00   1.7652980e+01   7.3520855e+00   8.1866240e+00
   1.5840941e-11   1.3362845e-01   6.9976127e+00   1.3485466e+02   7.2071127e+00   8.0199771e+00
   1.9039085e-11   1.2986697e-01   6.8504930e+00   4.3436682e+03   7.0663364e+00   7.8481215e+00
   2.2882906e-11   1.2620250e-01   6.7143520e+00   9.9606109e+05   6.9305363e+00   7.6732380e+00
   2.7502760e-11   1.2263462e-01   6.5885675e+00   1.4329642e+01   6.8003531e+00   7.4976426e+00
   3.3055321e-11   1.1916439e-01   6.4725855e+00   3.2542438e+01   6.6762628e+00   7.3236163e+00
   3.9728894e-11   1.1579287e-01   6.3656286e+00   5.5524406e+01   6.5585750e+00   7.1532644e+00
   4.7749802e-11   1.1251987e-01   6.2669570e+00   1.6644695e+01   6.4474952e+00   6.9884667e+00
   5.7390060e-11   1.0934337e-01   6.1759059e+00   8.9860798e+00   6.3431183e+00   6.8307822e+00
   6.8976599e-11   1.0626266e-01   6.0918706e+00   4.5121137e+01   6.2454342e+00   6.6814030e+00
   8.2902357e-11   1.0328197e-01   6.0143568e+00   9.9800738e+00   6.1543319e+00   6.5411396e+00
   9.9639601e-11   1.0040793e-01   5.9429308e+00   6.8092832e+00   6.0696650e+00   6.4104989e+00
   1.1975594e-10   9.7647755e-02   5.8771548e+00   6.3324151e+00   5.9912568e+00   6.2897139e+00
   1.4393360e-10   9.5006740e-02   5.8166586e+00   6.8766715e+00   5.9189308e+00   6.1788124e+00
   1.7299250e-10   9.2490048e-02   5.7612247e+00   6.0366749e+00   5.8525516e+00   6.0776995e+00
   2.0791814e-10   9.0104436e-02   5.7107378e+00   5.9180388e+00   5.7920079e+00   5.9861777e+00
   2.4989495e-10   8.7858559e-02   5.6651256e+00   5.8331636e+00   5.7372052e+00   5.9039758e+00
   3.0034651e-10   8.5762036e-02   5.6243410e+00   5.7627985e+00   5.6880891e+00   5.8308029e+00
   3.6098378e-10   8.3824449e-02   5.5883890e+00   5.7033160e+00   5.6446800e+00   5.7664084e+00
   4.3386317e-10   8.2056222e-02   5.5573853e+00   5.6531806e+00   5.6071098e+00   5.7106385e+00
   5.2145626e-10   8.0470818e-02   5.5315850e+00   5.6116569e+00   5.5756181e+00   5.6634454e+00
   6.2673362e-10   7.9085225e-02   5.5113303e+00   5.5784071e+00   5.5504933e+00   5.6248380e+00
   7.5326552e-10   7.7918818e-02   5.4969629e+00   5.5532656e+00   5.5319989e+00   5.5948155e+00
   9.0534309e-10   7.6991875e-02   5.4887387e+00   5.5360914e+00   5.5203010e+00   5.5733007e+00
   1.0881238e-09   7.6322945e-02   5.4867624e+00   5.5266755e+00   5.5154147e+00   5.5600917e+00
   1.3078062e-09   7.5925454e-02   5.4909784e+00   5.5247181e+00   5.5172049e+00   5.5548687e+00
   1.5718406e-09   7.5805484e-02   5.5012097e+00   5.5298599e+00   5.5254295e+00   5.5572394e+00
   1.8891811e-09   7.5961789e-02   5.5172347e+00   5.5417477e+00   5.5398144e+00   5.5668118e+00
   2.2705899e-09   7.6388230e-02   5.5389303e+00   5.5601591e+00   5.5601967e+00   5.5833251e+00
   2.7290016e-09   7.7076810e-02   5.5663643e+00   5.5850868e+00   5.5866139e+00   5.6067358e+00
   3.2799626e-09   7.8013421e-02   5.5993947e+00   5.6163772e+00   5.6188912e+00   5.6368469e+00
   3.9421577e-09   7.9166334e-02   5.6369795e+00   5.6530933e+00   5.6559388e+00   5.6726618e+00
   4.7380441e-09   8.0487737e-02   5.6773505e+00   5.6936672e+00   5.6959351e+00   5.7125484e+00
   5.6946128e-09   8.1927940e-02   5.7187637e+00   5.7365908e+00   5.7370875e+00   5.7549434e+00
   6.8443042e-09   8.3444446e-02   5.7598551e+00   5.7807380e+00   5.7779903e+00   5.7986763e+00
   8.2261079e-09   8.5005567e-02   5.7997156e+00   5.8254161e+00   5.8176940e+00   5.8430171e+00
   9.8868855e-09   8.6593680e-02   5.8379821e+00   5.8704311e+00   5.8557948e+00   5.8877392e+00
   1.1882959e-08   8.8209080e-02   5.8749833e+00   5.9162038e+00   5.8925811e+00   5.9332344e+00
   1.4282022e-08   8.9873931e-02   5.9118976e+00   5.9639052e+00   5.9291932e+00   5.9806487e+00
   1.7165435e-08   9.1636007e-02   5.9509007e+00   6.0155965e+00   5.9677746e+00   6.0320208e+00
   2.0630982e-08   9.3572057e-02   5.9953009e+00   6.0743742e+00   6.0116094e+00   6.0904277e+00
   2.4796193e-08   9.5790352e-02   6.0496625e+00   6.1445250e+00   6.0652495e+00   6.1601379e+00
   2.9802322e-08   9.8431387e-02   6.1199184e+00   6.2316828e+00   6.1346276e+00   6.2467687e+00


==> data/s2_approximation_ocv_appr.dat <==
   3.6379788e-12   1.2010872e+02
   3.6709416e-12   1.5986824e+02
   3.7042030e-12   2.3014272e+02
   3.7377658e-12   3.7339530e+02
   3.7716327e-12   7.4510961e+02
   3.8058065e-12   2.3430809e+03
   3.8402899e-12   6.2213655e+04
   3.8750857e-12   6.0630226e+03
   3.9101969e-12   1.2702193e+03
   3.9456261e-12   1.3779080e+03
   3.9813764e-12   1.2867683e+03
   4.0174506e-12   4.8725583e+02
   4.0538517e-12   8.3245894e+02
   4.0905825e-12   1.2043428e+04
   4.1276462e-12   2.5143577e+03
   4.1650457e-12   4.7451362e+02
   4.2027841e-12   2.2057508e+02
   4.2408644e-12   1.3962516e+02
   4.2792898e-12   1.0322152e+02
   4.3180633e-12   8.3877039e+01
   4.3571881e-12   7.2819280e+01
   4.3966674e-12   6.6593548e+01
   4.4365045e-12   6.3736008e+01
   4.4767025e-12   6.3760847e+01
   4.5172647e-12   6.6907098e+01
   4.5581944e-12   7.4356607e+01
   4.5994950e-12   8.9266419e+01
   4.6411698e-12   1.2058234e+02
   4.6832222e-12   2.0150941e+02
   4.7256557e-12   5.5811849e+02
   4.7684736e-12   2.0470294e+05
   4.8116795e-12   1.2203840e+03
   4.8552768e-12   6.1149198e+03
   4.8992692e-12   9.3809342e+02
   4.9436602e-12   1.5203200e+03
   4.9884534e-12   1.0210059e+05
   5.0336524e-12   1.0226758e+03
   5.0792610e-12   3.4555446e+02
   5.1252829e-12   2.4054641e+02
   5.1717217e-12   2.6984404e+02
   5.2185813e-12   5.1068814e+02
   5.2658655e-12   3.0125581e+03
   5.3135781e-12   8.3206810e+03
   5.3617230e-12   2.3074663e+03
   5.4103042e-12   3.8340626e+02
   5.4593255e-12   1.8339865e+02
   5.5087910e-12   1.1889830e+02
   5.5587047e-12   9.3588642e+01
   5.6090707e-12   1.0797095e+02
   5.6598930e-12   6.9186183e+02
   5.7111758e-12   8.5780107e+01
   5.7629232e-12   1.7102101e+02
   5.8151396e-12   3.3216069e+02
   5.8678290e-12   7.4652704e+01
   5.9209958e-12   6.3124313e+01
   5.9746444e-12   6.5764294e+01
   6.0287791e-12   7.5677532e+01
   6.0834043e-12   9.5477321e+01
   6.1385244e-12   1.3552047e+02
   6.1941439e-12   2.3119849e+02
   6.2502674e-12   5.6429247e+02
   6.3068994e-12   4.2240092e+03
   6.3640446e-12   6.0456272e+03
   6.4217075e-12   6.6694805e+02
   6.4798929e-12   3.4056082e+02
   6.5386055e-12   4.1705687e+02
   6.5978501e-12   3.8576826e+03
   6.6576315e-12   2.0883936e+03
   6.7179545e-12   2.7639651e+03
   6.7788241e-12   6.8931787e+04
   6.8402452e-12   6.7571255e+02
   6.9022229e-12   2.2863317e+02
   6.9647621e-12   1.2879807e+02
   7.0278680e-12   9.5044414e+01
   7.0915456e-12   1.2399844e+02
   7.1558002e-12   7.0995691e+02
   7.2206371e-12   6.7220369e+01
   7.2860613e-12   4.6369018e+01
   7.3520784e-12   4.0221437e+01
   7.4186937e-12   3.8560496e+01
   7.4859125e-12   4.1136886e+01
   7.5537403e-12   5.3794544e+01
   7.6221828e-12   1.2861912e+02
   7.6912454e-12   7.0414761e+03
   7.7609337e-12   4.9224472e+02
   7.8312535e-12   7.2253519e+01
   7.9022104e-12   4.6023874e+01
   7.9738102e-12   4.3045946e+01
   8.0460588e-12   5.2197621e+01
   8.1189620e-12   9.3132967e+01
   8.1925258e-12   4.8874977e+02
   8.2667561e-12   1.2950719e+03
   8.3416590e-12   1.2085578e+02
   8.4172406e-12   6.1414652e+01
   8.4935069e-12   5.3058989e+01
   8.5704644e-12   6.7493630e+01
   8.6481191e-12   1.7368193e+02
   8.7264774e-12   4.7240047e+04
   8.8055457e-12   1.7857696e+02
   8.8853304e-12   4.8628993e+02
   8.9658380e-12   2.5249809e+02
   9.0470751e-12   9.6673664e+03
   9.1290483e-12   5.4612596e+02
   9.2117642e-12   1.6870553e+04
   9.2952295e-12   9.0021250e+02
   9.3794512e-12   7.3930569e+02
   9.4644359e-12   1.2336688e+02
   9.5501906e-12   6.4373536e+01
   9.6367224e-12   4.6037589e+01
   9.7240382e-12   7.1831758e+01
   9.8121451e-12   6.5727771e+01
   9.9010504e-12   1.0056648e+03
   9.9907612e-12   9.3294139e+01
   1.0081285e-11   8.8006323e+01
   1.0172629e-11   2.7727309e+01
   1.0264800e-11   2.2238116e+01
   1.0357807e-11   2.0999023e+01
   1.0451656e-11   2.1656226e+01
   1.0546356e-11   2.4994084e+01
   1.0641914e-11   3.6977740e+01
   1.0738337e-11   1.2423999e+02
   1.0835634e-11   1.3985895e+03
   1.0933813e-11   6.2797854e+01
   1.1032882e-11   3.2813151e+01
   1.1132848e-11   2.7902919e+01
   1.1233719e-11   2.9039141e+01
   1.1335505e-11   3.4932825e+01
   1.1438213e-11   4.9807924e+01
   1.1541852e-11   9.3662214e+01
   1.1646429e-11   3.3189123e+02
   1.1751955e-11   2.9411760e+05
   1.1858436e-11   7.3885168e+02
   1.1965882e-11   1.1853642e+04
   1.2074302e-11   8.3285728e+01
   1.2183704e-11   4.1389101e+01
   1.2294097e-11   2.9250960e+01
   1.2405491e-11   2.3613902e+01
   1.2517894e-11   2.0535080e+01
   1.2631315e-11   1.8736467e+01
   1.2745764e-11   1.7688953e+01
   1.2861250e-11   1.7149132e+01
   1.2977782e-11   1.7008623e+01
   1.3095371e-11   1.7240078e+01
   1.3214024e-11   1.7884859e+01
   1.3333753e-11   1.9074459e+01
   1.3454567e-11   2.1131283e+01
   1.3576475e-11   2.5404403e+01
   1.3699488e-11   7.0518867e+01
   1.3823615e-11   4.5954680e+01
   1.3948867e-11   6.2315791e+01
   1.4075254e-11   1.2142391e+02
   1.4202787e-11   4.3786462e+02
   1.4331474e-11   8.9224723e+05
   1.4461328e-11   4.7121778e+02
   1.4592358e-11   1.2406351e+02
   1.4724576e-11   6.1837952e+01
   1.4857991e-11   4.0939626e+01
   1.4992615e-11   3.2385308e+01
   1.5128460e-11   2.9715086e+01
   1.5265535e-11   3.2693566e+01
   1.5403852e-11   5.0089272e+01
   1.5543422e-11   3.0329847e+02
   1.5684257e-11   6.0071430e+03
   1.5826368e-11   1.6687469e+02
   1.5969766e-11   4.7458742e+01
   1.6114464e-11   4.0236738e+01
   1.6260473e-11   4.1597040e+02
   1.6407805e-11   2.5093919e+01
   1.6556471e-11   1.8773103e+01
   1.6706485e-11   1.7307489e+01
   1.6857858e-11   1.7157062e+01
   1.7010603e-11   1.7871325e+01
   1.7164731e-11   1.9568643e+01
   1.7320256e-11   2.2822614e+01
   1.7477191e-11   2.9157016e+01
   1.7635547e-11   4.3077478e+01
   1.7795338e-11   8.2632962e+01
   1.7956577e-11   2.8872784e+02
   1.8119277e-11   2.2263638e+05
   1.8283451e-11   3.3700750e+02
   1.8449112e-11   9.2723656e+01
   1.8616275e-11   5.2934083e+01
   1.8784952e-11   5.1752232e+01
   1.8955157e-11   1.8016976e+02
   1.9126905e-11   3.9041698e+02
   1.9300209e-11   4.9753706e+01
   1.9475083e-11   7.3702068e+01
   1.9651541e-11   4.4378220e+01
   1.9829599e-11   1.9362711e+01
   2.0009270e-11   1.5716698e+01
   2.0190568e-11   1.4248641e+01
   2.0373510e-11   1.3535942e+01
   2.0558109e-11   1.3274175e+01
   2.0744380e-11   1.3457774e+01
   2.0932340e-11   1.4416826e+01
   2.1122002e-11   1.7852195e+01
   2.1313383e-11   4.1933416e+01
   2.1506498e-11   4.6907915e+02
   2.1701362e-11   2.6059230e+01
   2.1897993e-11   1.9177843e+01
   2.2096405e-11   2.7101414e+01
   2.2296614e-11   2.4765800e+01
   2.2498638e-11   3.6737070e+01
   2.2702492e-11   6.1107482e+01
   2.2908194e-11   2.5109262e+03
   2.3115759e-11   9.6958851e+01
   2.3325204e-11   6.5191023e+01
   2.3536548e-11   1.3336097e+05
   2.3749806e-11   6.4530890e+01
   2.3964997e-11   6.0770344e+01
   2.4182138e-11   1.1661904e+02
   2.4401246e-11   5.6934134e+02
   2.4622339e-11   4.0450044e+03
   2.4845435e-11   6.5846542e+02
   2.5070553e-11   2.6156897e+02
   2.5297711e-11   9.5889366e+01
   2.5526927e-11   1.5337454e+05
   2.5758219e-11   7.0544512e+01
   2.5991608e-11   9.7755942e+01
   2.6227111e-11   5.8217188e+03
   2.6464748e-11   6.5087359e+01
   2.6704538e-11   2.8259389e+01
   2.6946501e-11   1.9847906e+01
   2.7190656e-11   1.6412946e+01
   2.7437023e-11   1.4646629e+01
   2.7685623e-11   1.3683827e+01
   2.7936475e-11   1.3281741e+01
   2.8189600e-11   1.3611791e+01
   2.8445018e-11   1.6508004e+01
   2.8702751e-11   9.0436539e+01
   2.8962819e-11   2.9551108e+01
   2.9225244e-11   1.5699235e+01
   2.9490046e-11   1.4853997e+01
   2.9757247e-11   1.5578562e+01
   3.0026870e-11   1.9468318e+01
   3.0298935e-11   3.3191000e+01
   3.0573466e-11   1.6153308e+02
   3.0850484e-11   4.1097752e+02
   3.1130012e-11   4.4499455e+01
   3.1412073e-11   2.7310565e+01
   3.1696689e-11   2.9760527e+01
   3.1983885e-11   5.5003814e+01
   3.2273682e-11   3.8029120e+02
   3.2566106e-11   4.3539065e+02
   3.2861178e-11   5.5918165e+01
   3.3158925e-11   2.6906258e+01
   3.3459369e-11   1.9146332e+01
   3.3762536e-11   1.6250420e+01
   3.4068449e-11   1.5223337e+01
   3.4377134e-11   1.5334106e+01
   3.4688616e-11   1.6532227e+01
   3.5002921e-11   1.9471482e+01
   3.5320073e-11   2.6756876e+01
   3.5640099e-11   4.9689697e+01
   3.5963024e-11   2.0339818e+02
   3.6288876e-11   4.3555606e+03
   3.6617680e-11   1.0562353e+02
   3.6949463e-11   3.8197380e+01
   3.7284252e-11   2.3737127e+01
   3.7622075e-11   1.8689645e+01
   3.7962958e-11   1.6723708e+01
   3.8306931e-11   1.6272866e+01
   3.8654020e-11   1.7009284e+01
   3.9004254e-11   1.9376041e+01
   3.9357661e-11   2.5655619e+01
   3.9714270e-11   5.2602899e+01
   4.0074111e-11   2.5402518e+03
   4.0437212e-11   4.9850090e+02
   4.0803602e-11   2.9212302e+02
   4.1173313e-11   5.7203651e+01
   4.1546374e-11   3.9110833e+01
   4.1922814e-11   4.1805909e+01
   4.2302666e-11   5.9966782e+01
   4.2685959e-11   1.2205593e+02
   4.3072725e-11   5.3308139e+02
   4.3462996e-11   3.7507736e+04
   4.3856803e-11   3.1213331e+02
   4.4254177e-11   1.5355603e+02
   4.4655153e-11   9.4871694e+02
   4.5059761e-11   2.0453971e+02
   4.5468036e-11   1.6273315e+02
   4.5880010e-11   4.9402868e+02
   4.6295716e-11   4.9471140e+01
   4.6715190e-11   2.6836808e+01
   4.7138464e-11   2.0146212e+01
   4.7565573e-11   1.7281015e+01
   4.7996552e-11   1.6245279e+01
   4.8431436e-11   1.7097407e+01
   4.8870260e-11   2.3031695e+01
   4.9313061e-11   7.3934403e+01
   4.9759873e-11   5.2094938e+02
   5.0210735e-11   1.3698170e+02
   5.0665681e-11   1.7872945e+01
   5.1124749e-11   1.2980802e+01
   5.1587977e-11   1.1193469e+01
   5.2055402e-11   1.0298956e+01
   5.2527062e-11   9.7955729e+00
   5.3002996e-11   9.5365103e+00
   5.3483242e-11   9.5446235e+00
   5.3967840e-11   1.0232720e+01
   5.4456828e-11   1.6480069e+01
   5.4950247e-11   1.1005318e+02
   5.5448136e-11   1.1738889e+01
   5.5950537e-11   9.3965570e+00
   5.6457490e-11   8.8945286e+00
   5.6969037e-11   8.8168538e+00
   5.7485218e-11   9.0651977e+00
   5.8006076e-11   1.0106272e+01
   5.8531654e-11   1.6595419e+01
   5.9061994e-11   1.2341402e+03
   5.9597139e-11   1.4413117e+01
   6.0137133e-11   9.9796107e+00
   6.0682020e-11   9.2585452e+00
   6.1231843e-11   9.2447025e+00
   6.1786649e-11   9.6323629e+00
   6.2346481e-11   1.0567236e+01
   6.2911386e-11   1.2765898e+01
   6.3481410e-11   1.9483490e+01
   6.4056598e-11   6.3254282e+01
   6.4636998e-11   1.4226630e+03
   6.5222657e-11   3.7966314e+01
   6.5813622e-11   1.9999930e+01
   6.6409942e-11   2.7385303e+01
   6.7011665e-11   9.7483033e+02
   6.7618840e-11   2.2825847e+01
   6.8231516e-11   2.0784464e+01
   6.8849744e-11   3.6687267e+01
   6.9473573e-11   2.2922859e+02
   7.0103055e-11   3.2321850e+02
   7.0738240e-11   3.8905416e+01
   7.1379181e-11   1.8574838e+01
   7.2025928e-11   1.3030250e+01
   7.2678536e-11   1.0734101e+01
   7.3337057e-11   9.5597965e+00
   7.4001545e-11   8.8792771e+00
   7.4672053e-11   8.4531483e+00
   7.5348637e-11   8.1743226e+00
   7.6031351e-11   7.9896868e+00
   7.6720251e-11   7.8714282e+00
   7.7415393e-11   7.8052800e+00
   7.8116833e-11   7.7857956e+00
   7.8824629e-11   7.8192140e+00
   7.9538838e-11   8.0414534e+00
   8.0259519e-11   8.0349178e+00
   8.0986729e-11   8.2788661e+00
   8.1720528e-11   8.6811361e+00
   8.2460977e-11   9.3568971e+00
   8.3208134e-11   1.0566049e+01
   8.3962061e-11   1.2985012e+01
   8.4722819e-11   1.8854863e+01
   8.5490470e-11   3.9684400e+01
   8.6265076e-11   2.6894729e+02
   8.7046701e-11   4.0907733e+02
   8.7835408e-11   4.5406900e+01
   8.8631262e-11   2.0285999e+01
   8.9434326e-11   1.3543047e+01
   9.0244667e-11   1.0787190e+01
   9.1062350e-11   9.3903541e+00
   9.1887442e-11   8.5817241e+00
   9.2720010e-11   8.0689922e+00
   9.3560121e-11   7.7214575e+00
   9.4407845e-11   7.4735107e+00
   9.5263249e-11   7.2892549e+00
   9.6126404e-11   7.1476928e+00
   9.6997380e-11   7.0358684e+00
   9.7876248e-11   6.9454295e+00
   9.8763078e-11   6.8707918e+00
   9.9657945e-11   6.8081038e+00
   1.0056092e-10   6.7546377e+00
   1.0147207e-10   6.7084161e+00
   1.0239149e-10   6.6679765e+00
   1.0331923e-10   6.6322175e+00
   1.0425538e-10   6.6002965e+00
   1.0520001e-10   6.5715598e+00
   1.0615320e-10   6.5454935e+00
   1.0711502e-10   6.5216893e+00
   1.0808556e-10   6.4998194e+00
   1.0906490e-10   6.4796184e+00
   1.1005311e-10   6.4608697e+00
   1.1105027e-10   6.4433954e+00
   1.1205647e-10   6.4270488e+00
   1.1307178e-10   6.4117084e+00
   1.1409629e-10   6.3972737e+00
   1.1513009e-10   6.3836615e+00
   1.1617325e-10   6.3708035e+00
   1.1722587e-10   6.3586446e+00
   1.1828802e-10   6.3471411e+00
   1.1935980e-10   6.3362604e+00
   1.2044128e-10   6.3259802e+00
   1.2153257e-10   6.3162886e+00
   1.2263375e-10   6.3071852e+00
   1.2374490e-10   6.2986820e+00
   1.2486612e-10   6.2908059e+00
   1.2599750e-10   6.2836017e+00
   1.2713913e-10   6.2771377e+00
   1.2829110e-10   6.2715127e+00
   1.2945351e-10   6.2668681e+00
   1.3062646e-10   6.2634047e+00
   1.3181003e-10   6.2614104e+00
   1.3300432e-10   6.2613042e+00
   1.3420944e-10   6.2637092e+00
   1.3542548e-10   6.2695787e+00
   1.3665253e-10   6.2804250e+00
   1.3789070e-10   6.2987587e+00
   1.3914009e-10   6.3289896e+00
   1.4040081e-10   6.3794484e+00
   1.4167294e-10   6.4674495e+00
   1.4295660e-10   6.6340336e+00
   1.4425189e-10   6.9972219e+00
   1.4555892e-10   8.0233427e+00
   1.4687779e-10   1.3271949e+01
   1.4820861e-10   2.6044172e+03
   1.4955149e-10   1.4928057e+01
   1.5090654e-10   8.1710193e+00
   1.5227386e-10   6.9923192e+00
   1.5365358e-10   6.5856836e+00
   1.5504579e-10   6.3967780e+00
   1.5645062e-10   6.2923727e+00
   1.5786818e-10   6.2275072e+00
   1.5929858e-10   6.1835937e+00
   1.6074194e-10   6.1518193e+00
   1.6219838e-10   6.1275697e+00
   1.6366802e-10   6.1082395e+00
   1.6515097e-10   6.0922670e+00
   1.6664736e-10   6.0786704e+00
   1.6815731e-10   6.0668067e+00
   1.6968094e-10   6.0562409e+00
   1.7121837e-10   6.0466699e+00
   1.7276974e-10   6.0378772e+00
   1.7433516e-10   6.0297047e+00
   1.7591476e-10   6.0220348e+00
   1.7750868e-10   6.0147785e+00
   1.7911704e-10   6.0078672e+00
   1.8073997e-10   6.0012476e+00
   1.8237761e-10   5.9948774e+00
   1.8403008e-10   5.9887231e+00
   1.8569753e-10   5.9827573e+00
   1.8738009e-10   5.9769578e+00
   1.8907789e-10   5.9713065e+00
   1.9079107e-10   5.9657879e+00
   1.9251978e-10   5.9603896e+00
   1.9426415e-10   5.9551007e+00
   1.9602433e-10   5.9499121e+00
   1.9780045e-10   5.9448160e+00
   1.9959267e-10   5.9398057e+00
   2.0140112e-10   5.9348754e+00
   2.0322597e-10   5.9300199e+00
   2.0506734e-10   5.9252350e+00
   2.0692540e-10   5.9205166e+00
   2.0880030e-10   5.9158613e+00
   2.1069219e-10   5.9112661e+00
   2.1260121e-10   5.9067281e+00
   2.1452753e-10   5.9022449e+00
   2.1647131e-10   5.8978143e+00
   2.1843270e-10   5.8934343e+00
   2.2041186e-10   5.8891031e+00
   2.2240896e-10   5.8848189e+00
   2.2442414e-10   5.8805804e+00
   2.2645759e-10   5.8763860e+00
   2.2850946e-10   5.8722345e+00
   2.3057993e-10   5.8681248e+00
   2.3266915e-10   5.8640556e+00
   2.3477731e-10   5.8600261e+00
   2.3690456e-10   5.8560353e+00
   2.3905109e-10   5.8520822e+00
   2.4121707e-10   5.8481661e+00
   2.4340267e-10   5.8442862e+00
   2.4560808e-10   5.8404418e+00
   2.4783347e-10   5.8366322e+00
   2.5007902e-10   5.8328567e+00
   2.5234492e-10   5.8291147e+00
   2.5463135e-10   5.8254057e+00
   2.5693850e-10   5.8217291e+00
   2.5926655e-10   5.8180845e+00
   2.6161570e-10   5.8144712e+00
   2.6398613e-10   5.8108889e+00
   2.6637804e-10   5.8073371e+00
   2.6879162e-10   5.8038154e+00
   2.7122707e-10   5.8003233e+00
   2.7368459e-10   5.7968606e+00
   2.7616437e-10   5.7934267e+00
   2.7866662e-10   5.7900214e+00
   2.8119155e-10   5.7866444e+00
   2.8373935e-10   5.7832952e+00
   2.8631024e-10   5.7799736e+00
   2.8890442e-10   5.7766793e+00
   2.9152210e-10   5.7734120e+00
   2.9416351e-10   5.7701714e+00
   2.9682885e-10   5.7669572e+00
   2.9951833e-10   5.7637693e+00
   3.0223219e-10   5.7606072e+00
   3.0497064e-10   5.7574709e+00
   3.0773389e-10   5.7543600e+00
   3.1052219e-10   5.7512743e+00
   3.1333575e-10   5.7482137e+00
   3.1617480e-10   5.7451779e+00
   3.1903958e-10   5.7421667e+00
   3.2193031e-10   5.7391799e+00
   3.2484724e-10   5.7362174e+00
   3.2779059e-10   5.7332789e+00
   3.3076061e-10   5.7303642e+00
   3.3375755e-10   5.7274733e+00
   3.3678164e-10   5.7246060e+00
   3.3983313e-10   5.7217620e+00
   3.4291227e-10   5.7189412e+00
   3.4601930e-10   5.7161436e+00
   3.4915449e-10   5.7133688e+00
   3.5231809e-10   5.7106169e+00
   3.5551035e-10   5.7078877e+00
   3.5873153e-10   5.7051810e+00
   3.6198191e-10   5.7024967e+00
   3.6526173e-10   5.6998347e+00
   3.6857127e-10   5.6971950e+00
   3.7191080e-10   5.6945772e+00
   3.7528058e-10   5.6919815e+00
   3.7868090e-10   5.6894076e+00
   3.8211203e-10   5.6868556e+00
   3.8557424e-10   5.6843251e+00
   3.8906783e-10   5.6818163e+00
   3.9259307e-10   5.6793289e+00
   3.9615025e-10   5.6768630e+00
   3.9973966e-10   5.6744183e+00
   4.0336160e-10   5.6719949e+00
   4.0701635e-10   5.6695927e+00
   4.1070422e-10   5.6672116e+00
   4.1442550e-10   5.6648515e+00
   4.1818050e-10   5.6625123e+00
   4.2196952e-10   5.6601940e+00
   4.2579288e-10   5.6578966e+00
   4.2965087e-10   5.6556199e+00
   4.3354383e-10   5.6533639e+00
   4.3747205e-10   5.6511285e+00
   4.4143587e-10   5.6489138e+00
   4.4543561e-10   5.6467196e+00
   4.4947158e-10   5.6445459e+00
   4.5354412e-10   5.6423926e+00
   4.5765357e-10   5.6402597e+00
   4.6180024e-10   5.6381472e+00
   4.6598449e-10   5.6360550e+00
   4.7020666e-10   5.6339830e+00
   4.7446707e-10   5.6319313e+00
   4.7876610e-10   5.6298998e+00
   4.8310407e-10   5.6278884e+00
   4.8748135e-10   5.6258971e+00
   4.9189829e-10   5.6239260e+00
   4.9635525e-10   5.6219748e+00
   5.0085259e-10   5.6200437e+00
   5.0539068e-10   5.6181326e+00
   5.0996989e-10   5.6162415e+00
   5.1459060e-10   5.6143703e+00
   5.1925317e-10   5.6125190e+00
   5.2395798e-10   5.6106876e+00
   5.2870543e-10   5.6088761e+00
   5.3349589e-10   5.6070844e+00
   5.3832975e-10   5.6053125e+00
   5.4320741e-10   5.6035604e+00
   5.4812927e-10   5.6018280e+00
   5.5309573e-10   5.6001155e+00
   5.5810718e-10   5.5984226e+00
   5.6316404e-10   5.5967495e+00
   5.6826672e-10   5.5950960e+00
   5.7341564e-10   5.5934622e+00
   5.7861121e-10   5.5918481e+00
   5.8385385e-10   5.5902536e+00
   5.8914399e-10   5.5886788e+00
   5.9448207e-10   5.5871235e+00
   5.9986852e-10   5.5855879e+00
   6.0530377e-10   5.5840718e+00
   6.1078826e-10   5.5825753e+00
   6.1632245e-10   5.5810983e+00
   6.2190679e-10   5.5796408e+00
   6.2754172e-10   5.5782029e+00
   6.3322771e-10   5.5767845e+00
   6.3896522e-10   5.5753855e+00
   6.4475472e-10   5.5740061e+00
   6.5059667e-10   5.5726460e+00
   6.5649155e-10   5.5713055e+00
   6.6243985e-10   5.5699843e+00
   6.6844204e-10   5.5686826e+00
   6.7449862e-10   5.5674003e+00
   6.8061007e-10   5.5661373e+00
   6.8677690e-10   5.5648938e+00
   6.9299960e-10   5.5636695e+00
   6.9927869e-10   5.5624647e+00
   7.0561467e-10   5.5612791e+00
   7.1200805e-10   5.5601129e+00
   7.1845937e-10   5.5589659e+00
   7.2496914e-10   5.5578383e+00
   7.3153789e-10   5.5567298e+00
   7.3816617e-10   5.5556407e+00
   7.4485449e-10   5.5545707e+00
   7.5160342e-10   5.5535200e+00
   7.5841350e-10   5.5524884e+00
   7.6528529e-10   5.5514761e+00
   7.7221934e-10   5.5504828e+00
   7.7921621e-10   5.5495087e+00
   7.8627648e-10   5.5485537e+00
   7.9340073e-10   5.5476178e+00
   8.0058952e-10   5.5467010e+00
   8.0784345e-10   5.5458032e+00
   8.1516311e-10   5.5449245e+00
   8.2254908e-10   5.5440647e+00
   8.3000198e-10   5.5432239e+00
   8.3752241e-10   5.5424020e+00
   8.4511098e-10   5.5415991e+00
   8.5276831e-10   5.5408151e+00
   8.6049502e-10   5.5400500e+00
   8.6829173e-10   5.5393037e+00
   8.7615909e-10   5.5385762e+00
   8.8409774e-10   5.5378675e+00
   8.9210832e-10   5.5371776e+00
   9.0019147e-10   5.5365064e+00
   9.0834787e-10   5.5358539e+00
   9.1657817e-10   5.5352201e+00
   9.2488304e-10   5.5346049e+00
   9.3326316e-10   5.5340083e+00
   9.4171921e-10   5.5334303e+00
   9.5025188e-10   5.5328709e+00
   9.5886186e-10   5.5323300e+00
   9.6754986e-10   5.5318075e+00
   9.7631657e-10   5.5313035e+00
   9.8516272e-10   5.5308180e+00
   9.9408902e-10   5.5303507e+00
   1.0030962e-09   5.5299019e+00
   1.0121850e-09   5.5294713e+00
   1.0213561e-09   5.5290590e+00
   1.0306104e-09   5.5286649e+00
   1.0399484e-09   5.5282890e+00
   1.0493711e-09   5.5279313e+00
   1.0588792e-09   5.5275917e+00
   1.0684734e-09   5.5272701e+00
   1.0781546e-09   5.5269666e+00
   1.0879235e-09   5.5266811e+00
   1.0977809e-09   5.5264136e+00
   1.1077276e-09   5.5261640e+00
   1.1177644e-09   5.5259322e+00
   1.1278922e-09   5.5257183e+00
   1.1381117e-09   5.5255221e+00
   1.1484238e-09   5.5253438e+00
   1.1588294e-09   5.5251831e+00
   1.1693292e-09   5.5250401e+00
   1.1799242e-09   5.5249147e+00
   1.1906152e-09   5.5248069e+00
   1.2014030e-09   5.5247167e+00
   1.2122886e-09   5.5246439e+00
   1.2232729e-09   5.5245886e+00
   1.2343566e-09   5.5245507e+00
   1.2455408e-09   5.5245302e+00
   1.2568263e-09   5.5245270e+00
   1.2682141e-09   5.5245410e+00
   1.2797050e-09   5.5245723e+00
   1.2913001e-09   5.5246208e+00
   1.3030002e-09   5.5246864e+00
   1.3148064e-09   5.5247691e+00
   1.3267195e-09   5.5248689e+00
   1.3387405e-09   5.5249857e+00
   1.3508705e-09   5.5251194e+00
   1.3631104e-09   5.5252701e+00
   1.3754612e-09   5.5254376e+00
   1.3879239e-09   5.5256220e+00
   1.4004995e-09   5.5258232e+00
   1.4131890e-09   5.5260411e+00
   1.4259936e-09   5.5262757e+00
   1.4389141e-09   5.5265269e+00
   1.4519517e-09   5.5267948e+00
   1.4651075e-09   5.5270792e+00
   1.4783824e-09   5.5273802e+00
   1.4917777e-09   5.5276976e+00
   1.5052943e-09   5.5280315e+00
   1.5189333e-09   5.5283818e+00
   1.5326960e-09   5.5287484e+00
   1.5465833e-09   5.5291314e+00
   1.5605965e-09   5.5295306e+00
   1.5747367e-09   5.5299460e+00
   1.5890050e-09   5.5303777e+00
   1.6034025e-09   5.5308255e+00
   1.6179305e-09   5.5312895e+00
   1.6325902e-09   5.5317695e+00
   1.6473826e-09   5.5322655e+00
   1.6623091e-09   5.5327776e+00
   1.6773709e-09   5.5333057e+00
   1.6925691e-09   5.5338497e+00
   1.7079050e-09   5.5344096e+00
   1.7233799e-09   5.5349854e+00
   1.7389950e-09   5.5355771e+00
   1.7547515e-09   5.5361845e+00
   1.7706509e-09   5.5368078e+00
   1.7866943e-09   5.5374469e+00
   1.8028830e-09   5.5381017e+00
   1.8192185e-09   5.5387722e+00
   1.8357019e-09   5.5394585e+00
   1.8523348e-09   5.5401604e+00
   1.8691183e-09   5.5408780e+00
   1.8860539e-09   5.5416113e+00
   1.9031429e-09   5.5423602e+00
   1.9203868e-09   5.5431247e+00
   1.9377869e-09   5.5439049e+00
   1.9553447e-09   5.5447006e+00
   1.9730615e-09   5.5455120e+00
   1.9909389e-09   5.5463389e+00
   2.0089783e-09   5.5471815e+00
   2.0271811e-09   5.5480396e+00
   2.0455488e-09   5.5489133e+00
   2.0640830e-09   5.5498027e+00
   2.0827851e-09   5.5507076e+00
   2.1016567e-09   5.5516281e+00
   2.1206993e-09   5.5525642e+00
   2.1399144e-09   5.5535159e+00
   2.1593035e-09   5.5544832e+00
   2.1788684e-09   5.5554662e+00
   2.1986106e-09   5.5564648e+00
   2.2185316e-09   5.5574791e+00
   2.2386331e-09   5.5585090e+00
   2.2589168e-09   5.5595546e+00
   2.2793842e-09   5.5606158e+00
   2.3000371e-09   5.5616928e+00
   2.3208772e-09   5.5627855e+00
   2.3419060e-09   5.5638938e+00
   2.3631254e-09   5.5650179e+00
   2.3845371e-09   5.5661578e+00
   2.4061427e-09   5.5673134e+00
   2.4279442e-09   5.5684847e+00
   2.4499431e-09   5.5696718e+00
   2.4721414e-09   5.5708747e+00
   2.4945408e-09   5.5720933e+00
   2.5171432e-09   5.5733276e+00
   2.5399504e-09   5.5745777e+00
   2.5629642e-09   5.5758436e+00
   2.5861865e-09   5.5771251e+00
   2.6096193e-09   5.5784224e+00
   2.6332643e-09   5.5797353e+00
   2.6571237e-09   5.5810639e+00
   2.6811991e-09   5.5824081e+00
   2.7054928e-09   5.5837679e+00
   2.7300065e-09   5.5851432e+00
   2.7547424e-09   5.5865341e+00
   2.7797024e-09   5.5879404e+00
   2.8048885e-09   5.5893620e+00
   2.8303029e-09   5.5907990e+00
   2.8559475e-09   5.5922512e+00
   2.8818245e-09   5.5937186e+00
   2.9079360e-09   5.5952010e+00
   2.9342840e-09   5.5966985e+00
   2.9608708e-09   5.5982108e+00
   2.9876984e-09   5.5997380e+00
   3.0147692e-09   5.6012798e+00
   3.0420852e-09   5.6028362e+00
   3.0696487e-09   5.6044070e+00
   3.0974620e-09   5.6059921e+00
   3.1255273e-09   5.6075914e+00
   3.1538469e-09   5.6092047e+00
   3.1824230e-09   5.6108320e+00
   3.2112581e-09   5.6124729e+00
   3.2403545e-09   5.6141275e+00
   3.2697145e-09   5.6157954e+00
   3.2993405e-09   5.6174767e+00
   3.3292350e-09   5.6191710e+00
   3.3594003e-09   5.6208782e+00
   3.3898389e-09   5.6225982e+00
   3.4205533e-09   5.6243307e+00
   3.4515461e-09   5.6260755e+00
   3.4828196e-09   5.6278326e+00
   3.5143765e-09   5.6296016e+00
   3.5462194e-09   5.6313824e+00
   3.5783507e-09   5.6331749e+00
   3.6107732e-09   5.6349787e+00
   3.6434895e-09   5.6367937e+00
   3.6765022e-09   5.6386198e+00
   3.7098140e-09   5.6404566e+00
   3.7434276e-09   5.6423040e+00
   3.7773458e-09   5.6441619e+00
   3.8115714e-09   5.6460299e+00
   3.8461070e-09   5.6479080e+00
   3.8809556e-09   5.6497958e+00
   3.9161199e-09   5.6516932e+00
   3.9516028e-09   5.6536001e+00
   3.9874072e-09   5.6555161e+00
   4.0235361e-09   5.6574412e+00
   4.0599923e-09   5.6593750e+00
   4.0967788e-09   5.6613175e+00
   4.1338986e-09   5.6632683e+00
   4.1713548e-09   5.6652274e+00
   4.2091503e-09   5.6671945e+00
   4.2472883e-09   5.6691695e+00
   4.2857719e-09   5.6711521e+00
   4.3246041e-09   5.6731422e+00
   4.3637882e-09   5.6751396e+00
   4.4033273e-09   5.6771441e+00
   4.4432247e-09   5.6791555e+00
   4.4834836e-09   5.6811737e+00
   4.5241073e-09   5.6831985e+00
   4.5650990e-09   5.6852297e+00
   4.6064622e-09   5.6872671e+00
   4.6482001e-09   5.6893106e+00
   4.6903162e-09   5.6913600e+00
   4.7328139e-09   5.6934152e+00
   4.7756967e-09   5.6954759e+00
   4.8189680e-09   5.6975421e+00
   4.8626314e-09   5.6996135e+00
   4.9066904e-09   5.7016901e+00
   4.9511486e-09   5.7037717e+00
   4.9960097e-09   5.7058581e+00
   5.0412772e-09   5.7079491e+00
   5.0869549e-09   5.7100447e+00
   5.1330465e-09   5.7121448e+00
   5.1795556e-09   5.7142490e+00
   5.2264862e-09   5.7163574e+00
   5.2738420e-09   5.7184699e+00
   5.3216269e-09   5.7205861e+00
   5.3698448e-09   5.7227061e+00
   5.4184995e-09   5.7248298e+00
   5.4675951e-09   5.7269569e+00
   5.5171355e-09   5.7290874e+00
   5.5671248e-09   5.7312211e+00
   5.6175671e-09   5.7333580e+00
   5.6684664e-09   5.7354979e+00
   5.7198268e-09   5.7376407e+00
   5.7716527e-09   5.7397864e+00
   5.8239481e-09   5.7419347e+00
   5.8767174e-09   5.7440856e+00
   5.9299647e-09   5.7462390e+00
   5.9836946e-09   5.7483949e+00
   6.0379112e-09   5.7505530e+00
   6.0926192e-09   5.7527133e+00
   6.1478228e-09   5.7548757e+00
   6.2035266e-09   5.7570402e+00
   6.2597351e-09   5.7592066e+00
   6.3164529e-09   5.7613749e+00
   6.3736846e-09   5.7635450e+00
   6.4314349e-09   5.7657167e+00
   6.4897084e-09   5.7678901e+00
   6.5485099e-09   5.7700650e+00
   6.6078442e-09   5.7722415e+00
   6.6677162e-09   5.7744193e+00
   6.7281306e-09   5.7765985e+00
   6.7890924e-09   5.7787790e+00
   6.8506066e-09   5.7809607e+00
   6.9126781e-09   5.7831435e+00
   6.9753120e-09   5.7853275e+00
   7.0385135e-09   5.7875126e+00
   7.1022876e-09   5.7896987e+00
   7.1666396e-09   5.7918858e+00
   7.2315746e-09   5.7940738e+00
   7.2970980e-09   5.7962627e+00
   7.3632150e-09   5.7984524e+00
   7.4299312e-09   5.8006430e+00
   7.4972518e-09   5.8028344e+00
   7.5651824e-09   5.8050265e+00
   7.6337286e-09   5.8072194e+00
   7.7028958e-09   5.8094131e+00
   7.7726897e-09   5.8116074e+00
   7.8431159e-09   5.8138024e+00
   7.9141803e-09   5.8159982e+00
   7.9858886e-09   5.8181946e+00
   8.0582467e-09   5.8203916e+00
   8.1312603e-09   5.8225894e+00
   8.2049355e-09   5.8247878e+00
   8.2792783e-09   5.8269869e+00
   8.3542946e-09   5.8291868e+00
   8.4299907e-09   5.8313873e+00
   8.5063726e-09   5.8335885e+00
   8.5834466e-09   5.8357905e+00
   8.6612189e-09   5.8379933e+00
   8.7396959e-09   5.8401969e+00
   8.8188840e-09   5.8424013e+00
   8.8987896e-09   5.8446066e+00
   8.9794191e-09   5.8468127e+00
   9.0607793e-09   5.8490199e+00
   9.1428766e-09   5.8512280e+00
   9.2257178e-09   5.8534372e+00
   9.3093096e-09   5.8556475e+00
   9.3936588e-09   5.8578590e+00
   9.4787722e-09   5.8600717e+00
   9.5646569e-09   5.8622857e+00
   9.6513197e-09   5.8645010e+00
   9.7387678e-09   5.8667179e+00
   9.8270082e-09   5.8689362e+00
   9.9160481e-09   5.8711562e+00
   1.0005895e-08   5.8733778e+00
   1.0096556e-08   5.8756013e+00
   1.0188038e-08   5.8778267e+00
   1.0280349e-08   5.8800540e+00
   1.0373496e-08   5.8822835e+00
   1.0467488e-08   5.8845151e+00
   1.0562331e-08   5.8867491e+00
   1.0658034e-08   5.8889856e+00
   1.0754603e-08   5.8912246e+00
   1.0852048e-08   5.8934663e+00
   1.0950375e-08   5.8957109e+00
   1.1049594e-08   5.8979584e+00
   1.1149711e-08   5.9002091e+00
   1.1250736e-08   5.9024630e+00
   1.1352676e-08   5.9047204e+00
   1.1455539e-08   5.9069813e+00
   1.1559335e-08   5.9092460e+00
   1.1664071e-08   5.9115146e+00
   1.1769756e-08   5.9137873e+00
   1.1876399e-08   5.9160643e+00
   1.1984008e-08   5.9183457e+00
   1.2092592e-08   5.9206317e+00
   1.2202159e-08   5.9229226e+00
   1.2312720e-08   5.9252185e+00
   1.2424282e-08   5.9275197e+00
   1.2536855e-08   5.9298263e+00
   1.2650448e-08   5.9321386e+00
   1.2765071e-08   5.9344567e+00
   1.2880732e-08   5.9367810e+00
   1.2997441e-08   5.9391116e+00
   1.3115207e-08   5.9414487e+00
   1.3234040e-08   5.9437927e+00
   1.3353951e-08   5.9461438e+00
   1.3474947e-08   5.9485022e+00
   1.3597040e-08   5.9508681e+00
   1.3720239e-08   5.9532419e+00
   1.3844555e-08   5.9556239e+00
   1.3969997e-08   5.9580142e+00
   1.4096575e-08   5.9604132e+00
   1.4224300e-08   5.9628211e+00
   1.4353183e-08   5.9652383e+00
   1.4483233e-08   5.9676651e+00
   1.4614462e-08   5.9701017e+00
   1.4746880e-08   5.9725485e+00
   1.4880497e-08   5.9750059e+00
   1.5015326e-08   5.9774740e+00
   1.5151376e-08   5.9799533e+00
   1.5288658e-08   5.9824440e+00
   1.5427185e-08   5.9849466e+00
   1.5566966e-08   5.9874614e+00
   1.5708015e-08   5.9899887e+00
   1.5850341e-08   5.9925289e+00
   1.5993956e-08   5.9950824e+00
   1.6138873e-08   5.9976495e+00
   1.6285103e-08   6.0002306e+00
   1.6432658e-08   6.0028262e+00
   1.6581550e-08   6.0054365e+00
   1.6731792e-08   6.0080621e+00
   1.6883394e-08   6.0107033e+00
   1.7036370e-08   6.0133605e+00
   1.7190732e-08   6.0160341e+00
   1.7346493e-08   6.0187247e+00
   1.7503665e-08   6.0214325e+00
   1.7662261e-08   6.0241581e+00
   1.7822294e-08   6.0269020e+00
   1.7983777e-08   6.0296645e+00
   1.8146723e-08   6.0324461e+00
   1.8311146e-08   6.0352473e+00
   1.8477058e-08   6.0380686e+00
   1.8644474e-08   6.0409105e+00
   1.8813406e-08   6.0437734e+00
   1.8983870e-08   6.0466579e+00
   1.9155878e-08   6.0495644e+00
   1.9329444e-08   6.0524935e+00
   1.9504583e-08   6.0554457e+00
   1.9681309e-08   6.0584215e+00
   1.9859636e-08   6.0614215e+00
   2.0039579e-08   6.0644462e+00
   2.0221152e-08   6.0674962e+00
   2.0404371e-08   6.0705719e+00
   2.0589249e-08   6.0736741e+00
   2.0775803e-08   6.0768032e+00
   2.0964047e-08   6.0799599e+00
   2.1153997e-08   6.0831447e+00
   2.1345667e-08   6.0863583e+00
   2.1539075e-08   6.0896011e+00
   2.1734235e-08   6.0928740e+00
   2.1931163e-08   6.0961774e+00
   2.2129875e-08   6.0995120e+00
   2.2330388e-08   6.1028785e+00
   2.2532718e-08   6.1062774e+00
   2.2736881e-08   6.1097095e+00
   2.2942894e-08   6.1131754e+00
   2.3150773e-08   6.1166759e+00
   2.3360537e-08   6.1202114e+00
   2.3572200e-08   6.1237828e+00
   2.3785782e-08   6.1273908e+00
   2.4001298e-08   6.1310360e+00
   2.4218768e-08   6.1347192e+00
   2.4438208e-08   6.1384411e+00
   2.4659636e-08   6.1422024e+00
   2.4883070e-08   6.1460039e+00
   2.5108529e-08   6.1498462e+00
   2.5336031e-08   6.1537303e+00
   2.5565594e-08   6.1576567e+00
   2.5797237e-08   6.1616264e+00
   2.6030979e-08   6.1656401e+00
   2.6266839e-08   6.1696985e+00
   2.6504836e-08   6.1738025e+00
   2.6744989e-08   6.1779529e+00
   2.6987318e-08   6.1821505e+00
   2.7231843e-08   6.1863962e+00
   2.7478584e-08   6.1906907e+00
   2.7727560e-08   6.1950349e+00
   2.7978792e-08   6.1994297e+00
   2.8232300e-08   6.2038759e+00
   2.8488106e-08   6.2083744e+00
   2.8746229e-08   6.2129262e+00
   2.9006691e-08   6.2175319e+00
   2.9269513e-08   6.2221927e+00
   2.9534716e-08   6.2269093e+00
   2.9802322e-08   6.2316828e+00


==> data/s2_quadrature.dat <==
   3.6379788e-12   8.5980842e-02   2.2196334e+02
   4.3724542e-12   8.3347123e-02   2.2107330e+02
   5.2552135e-12   8.0791393e-02   2.2023966e+02
   6.3161941e-12   7.8311820e-02   2.1945905e+02
   7.5913772e-12   7.5906880e-02   2.1872829e+02
   9.1240082e-12   7.3575350e-02   2.1804439e+02
   1.0966064e-11   7.1316269e-02   2.1740453e+02
   1.3180014e-11   6.9128879e-02   2.1680604e+02
   1.5840941e-11   6.7012558e-02   2.1624639e+02
   1.9039085e-11   6.4966779e-02   2.1572316e+02
   2.2882906e-11   6.2991123e-02   2.1523410e+02
   2.7502760e-11   6.1085378e-02   2.1477709e+02
   3.3055321e-11   5.9249712e-02   2.1435023e+02
   3.9728894e-11   5.7484924e-02   2.1395181e+02
   4.7749802e-11   5.5792717e-02   2.1358034e+02
   5.7390060e-11   5.4175965e-02   2.1323455e+02
   6.8976599e-11   5.2638905e-02   2.1291340e+02
   8.2902357e-11   5.1187242e-02   2.1261601e+02
   9.9639601e-11   4.9828154e-02   2.1234168e+02
   1.1975594e-10   4.8570215e-02   2.1208990e+02
   1.4393360e-10   4.7423268e-02   2.1186033e+02
   1.7299250e-10   4.6398300e-02   2.1165281e+02
   2.0791814e-10   4.5507326e-02   2.1146749e+02
   2.4989495e-10   4.4763310e-02   2.1130478e+02
   3.0034651e-10   4.4180104e-02   2.1116550e+02
   3.6098378e-10   4.3772370e-02   2.1105085e+02
   4.3386317e-10   4.3555441e-02   2.1096252e+02
   5.2145626e-10   4.3545087e-02   2.1090271e+02
   6.2673362e-10   4.3757145e-02   2.1087411e+02
   7.5326552e-10   4.4207023e-02   2.1087993e+02
   9.0534309e-10   4.4909089e-02   2.1092387e+02
   1.0881238e-09   4.5876032e-02   2.1101010e+02
   1.3078062e-09   4.7118246e-02   2.1114323e+02
   1.5718406e-09   4.8643327e-02   2.1132823e+02
   1.8891811e-09   5.0455720e-02   2.1157038e+02
   2.2705899e-09   5.2556512e-02   2.1187523e+02
   2.7290016e-09   5.4943327e-02   2.1224841e+02
   3.2799626e-09   5.7610276e-02   2.1269560e+02
   3.9421577e-09   6.0547911e-02   2.1322228e+02
   4.7380441e-09   6.3743167e-02   2.1383353e+02
   5.6946128e-09   6.7179310e-02   2.1453379e+02
   6.8443042e-09   7.0835922e-02   2.1532650e+02
   8.2261079e-09   7.4688990e-02   2.1621382e+02
   9.8868855e-09   7.8711133e-02   2.1719628e+02
   1.1882959e-08   8.2872012e-02   2.1827252e+02
   1.4282022e-08   8.7138933e-02   2.1943905e+02
   1.7165435e-08   9.1477641e-02   2.2069020e+02
   2.0630982e-08   9.5853265e-02   2.2201815e+02
   2.4796193e-08   1.0023139e-01   2.2341313e+02
   2.9802322e-08   1.0457923e-01   2.2486382e+02


==> data/t_equispaced.dat <==
   3.8146973e-06   1.0011882e-02   1.0575819
   4.3943513e-06   9.5482442e-03   1.0567144
   5.0620854e-06   9.1055353e-03   1.0559250
   5.8312835e-06   8.6828405e-03   1.0552068
   6.7173635e-06   8.2792942e-03   1.0545537
   7.7380858e-06   7.8940761e-03   1.0539600
   8.9139098e-06   7.5264089e-03   1.0534204
   1.0268404e-05   7.1755549e-03   1.0529302
   1.1828716e-05   6.8408142e-03   1.0524850
   1.3626123e-05   6.5215232e-03   1.0520807
   1.5696651e-05   6.2170527e-03   1.0517136
   1.8081802e-05   5.9268068e-03   1.0513803
   2.0829382e-05   5.6502216e-03   1.0510778
   2.3994466e-05   5.3867635e-03   1.0508033
   2.7640493e-05   5.1359274e-03   1.0505541
   3.1840544e-05   4.8972362e-03   1.0503279
   3.6678804e-05   4.6702390e-03   1.0501227
   4.2252252e-05   4.4545111e-03   1.0499364
   4.8672601e-05   4.2496554e-03   1.0497674
   5.6068540e-05   4.0553046e-03   1.0496140
   6.4588313e-05   3.8711267e-03   1.0494749
   7.4402689e-05   3.6968321e-03   1.0493487
   8.5708387e-05   3.5321856e-03   1.0492344
   9.8732019e-05   3.3770214e-03   1.0491310
   1.1373463e-04   3.2312648e-03   1.0490377
   1.3101693e-04   3.0949603e-03   1.0489536
   1.5092532e-04   2.9683079e-03   1.0488785
   1.7385884e-04   2.8517104e-03   1.0488117
   2.0027719e-04   2.7458326e-03   1.0487531
   2.3070987e-04   2.6516743e-03   1.0487027
   2.6576689e-04   2.5706548e-03   1.0486606
   3.0615091e-04   2.5047057e-03   1.0486274
   3.5267141e-04   2.4563591e-03   1.0486038
   4.0626083e-04   2.4288133e-03   1.0485909
   4.6799330e-04   2.4259482e-03   1.0485906
   5.3910621e-04   2.4522638e-03   1.0486051
   6.2102492e-04   2.5127290e-03   1.0486378
   7.1539141e-04   2.6125593e-03   1.0486928
   8.2409715e-04   2.7569817e-03   1.0487757
   9.4932104e-04   2.9510612e-03   1.0488940
   1.0935730e-03   3.1996486e-03   1.0490569
   1.2597446e-03   3.5074568e-03   1.0492768
   1.4511663e-03   3.8792241e-03   1.0495689
   1.6716751e-03   4.3199037e-03   1.0499531
   1.9256909e-03   4.8348271e-03   1.0504540
   2.2183050e-03   5.4298121e-03   1.0511024
   2.5553827e-03   6.1112099e-03   1.0519368
   2.9436803e-03   6.8858953e-03   1.0530044
   3.3909809e-03   7.7612104e-03   1.0543628
   3.9062500e-03   8.7448701e-03   1.0560819


==> data/t_nonequispaced_1d.dat <==
   3.0517578e-05   4.5349316e+00   3.4331099e-01   6.1838878e-01   4.2466961e-01   5.1593293e-01
   3.5154810e-05   4.5347046e+00   3.4182201e-01   5.2102596e+00   4.2009430e-01   5.0643175e-01
   4.0496683e-05   4.5345374e+00   3.4132119e-01   4.1181187e-01   4.1578598e-01   4.9706687e-01
   4.6650268e-05   4.5344006e+00   3.4056757e-01   4.0963761e-01   4.1160911e-01   4.8773698e-01
   5.3738908e-05   4.5342675e+00   3.3995002e-01   4.9025384e-01   4.0752869e-01   4.7846435e-01
   6.1904687e-05   4.5341535e+00   3.3968509e-01   3.5800647e-01   4.0364573e-01   4.6942859e-01
   7.1311279e-05   4.5340567e+00   3.3964423e-01   3.5618423e-01   3.9998295e-01   4.6071002e-01
   8.2147229e-05   4.5339756e+00   3.3970347e-01   3.6784960e-01   3.9654068e-01   4.5235622e-01
   9.4629732e-05   4.5339081e+00   3.3976315e-01   3.5499811e-01   3.9337561e-01   4.4447104e-01
   1.0900899e-04   4.5338490e+00   3.3966822e-01   3.9808563e-01   3.9042880e-01   4.3701867e-01
   1.2557321e-04   4.5337998e+00   3.3964721e-01   4.1620323e-01   3.8768400e-01   4.3000521e-01
   1.4465441e-04   4.5337595e+00   3.3948440e-01   3.9207986e-01   3.8505038e-01   4.2334782e-01
   1.6663506e-04   4.5337265e+00   3.3916222e-01   4.9248520e-01   3.8249105e-01   4.1701882e-01
   1.9195573e-04   4.5336993e+00   3.3869821e-01   1.7881264e+01   3.7999086e-01   4.1100882e-01
   2.2112394e-04   4.5336769e+00   3.3810705e-01   5.3178339e+00   3.7755250e-01   4.0532249e-01
   2.5472435e-04   4.5336586e+00   3.3740241e-01   2.4454937e+02   3.7519940e-01   3.9998184e-01
   2.9343043e-04   4.5336440e+00   3.3660414e-01   6.3186795e-01   3.7294470e-01   3.9499360e-01
   3.3801801e-04   4.5336331e+00   3.3574849e-01   4.5710570e-01   3.7078731e-01   3.9034649e-01
   3.8938081e-04   4.5336259e+00   3.3487584e-01   3.9751351e-01   3.6869824e-01   3.8599812e-01
   4.4854832e-04   4.5336218e+00   3.3400820e-01   3.7311252e-01   3.6664716e-01   3.8190408e-01
   5.1670650e-04   4.5336210e+00   3.3317005e-01   3.6902228e-01   3.6463858e-01   3.7805588e-01
   5.9522151e-04   4.5336239e+00   3.3239258e-01   3.9665390e-01   3.6268305e-01   3.7445066e-01
   6.8566710e-04   4.5336305e+00   3.3170324e-01   3.4893269e-01   3.6078340e-01   3.7107733e-01
   7.8985615e-04   4.5336401e+00   3.3112855e-01   3.4311902e-01   3.5896268e-01   3.6794560e-01
   9.0987702e-04   4.5336510e+00   3.3070775e-01   3.3989584e-01   3.5729639e-01   3.6511874e-01
   1.0481354e-03   4.5336623e+00   3.3049875e-01   3.3777140e-01   3.5588866e-01   3.6268892e-01
   1.2074025e-03   4.5336737e+00   3.3056614e-01   3.3641890e-01   3.5482120e-01   3.6072517e-01
   1.3908708e-03   4.5336855e+00   3.3096265e-01   3.3572675e-01   3.5413621e-01   3.5925681e-01
   1.6022175e-03   4.5336985e+00   3.3171753e-01   3.3563310e-01   3.5384227e-01   3.5827996e-01
   1.8456790e-03   4.5337130e+00   3.3283218e-01   3.3607991e-01   3.5391996e-01   3.5776377e-01
   2.1261351e-03   4.5337294e+00   3.3428157e-01   3.3700022e-01   3.5432691e-01   3.5765573e-01
   2.4492073e-03   4.5337479e+00   3.3602228e-01   3.3832002e-01   3.5500767e-01   3.5789191e-01
   2.8213713e-03   4.5337681e+00   3.3800608e-01   3.3996869e-01   3.5590821e-01   3.5841166e-01
   3.2500866e-03   4.5337891e+00   3.4019437e-01   3.4189166e-01   3.5698980e-01   3.5917151e-01
   3.7439464e-03   4.5338102e+00   3.4256843e-01   3.4405970e-01   3.5823697e-01   3.6015324e-01
   4.3128497e-03   4.5338307e+00   3.4513391e-01   3.4647263e-01   3.5965903e-01   3.6136521e-01
   4.9681993e-03   4.5338503e+00   3.4792179e-01   3.4915947e-01   3.6128854e-01   3.6284076e-01
   5.7231312e-03   4.5338694e+00   3.5098927e-01   3.5217871e-01   3.6318124e-01   3.6463797e-01
   6.5927772e-03   4.5338886e+00   3.5442362e-01   3.5562149e-01   3.6542012e-01   3.6684347e-01
   7.5945683e-03   4.5339088e+00   3.5835008e-01   3.5961930e-01   3.6812421e-01   3.6958108e-01
   8.7485844e-03   4.5339311e+00   3.6294415e-01   3.6435613e-01   3.7146201e-01   3.7302494e-01
   1.0077956e-02   4.5339565e+00   3.6844803e-01   3.7008506e-01   3.7566867e-01   3.7741665e-01
   1.1609330e-02   4.5339861e+00   3.7519074e-01   3.7714884e-01   3.8106678e-01   3.8308615e-01
   1.3373401e-02   4.5340210e+00   3.8361176e-01   3.8600442e-01   3.8809046e-01   3.9047631e-01
   1.5405527e-02   4.5340621e+00   3.9428803e-01   3.9725112e-01   3.9731266e-01   4.0017115e-01
   1.7746440e-02   4.5341104e+00   4.0796386e-01   4.1166242e-01   4.0947530e-01   4.1292748e-01
   2.0443062e-02   4.5341667e+00   4.2558312e-01   4.3022050e-01   4.2552181e-01   4.2970946e-01
   2.3549443e-02   4.5342320e+00   4.4832279e-01   4.5415252e-01   4.4663085e-01   4.5172482e-01
   2.7127847e-02   4.5343071e+00   4.7762683e-01   4.8496738e-01   4.7425032e-01   4.8046152e-01
   3.1250000e-02   4.5343931e+00   5.1523986e-01   5.2449212e-01   5.1013094e-01   5.1772405e-01


==> data/t_nonequispaced_1d_noisy.dat <==
   2.1476033e-05   4.2217048e-01
   1.4165926e-04   4.9069547e-01
   1.0133301e-03   4.2173581e-01
   1.1865325e-03   4.7067731e-01
   1.2753240e-03   3.3299442e-01
   2.1317973e-03   4.1774622e-01
   2.9106153e-03   3.9412333e-01
   5.7538732e-03   3.5592933e-01
   6.1114133e-03   4.6011275e-01
   7.0260234e-03   4.4863600e-01
   7.1294120e-03   4.3619050e-01
   9.4345829e-03   3.6736611e-01
   9.5141306e-03   4.9040803e-01
   1.1374813e-02   4.5114482e-01
   1.4160448e-02   4.1805182e-01
   1.6125652e-02   4.3367778e-01
   1.6875623e-02   4.1924737e-01
   1.9216736e-02   3.4423306e-01
   2.0131733e-02   4.1721580e-01
   2.2288700e-02   3.8932983e-01
   2.3219061e-02   3.8166922e-01
   2.4841884e-02   3.7232643e-01
   2.6303101e-02   4.0301756e-01
   2.6442576e-02   3.2951975e-01
   2.7439502e-02   4.7754517e-01
   2.9304882e-02   4.5472168e-01
   3.4921370e-02   4.2569685e-01
   3.8649692e-02   4.2346848e-01
   5.0091784e-02   3.7987494e-01
   5.2430452e-02   4.6943483e-01
   5.9304410e-02   4.0768751e-01
   6.3043104e-02   3.7610725e-01
   6.4659427e-02   4.7825650e-01
   6.5073518e-02   3.9914899e-01
   6.6310501e-02   3.8002625e-01
   6.9153896e-02   3.9261365e-01
   7.6189843e-02   3.5898397e-01
   7.6686340e-02   3.4492588e-01
   7.7561258e-02   5.2643283e-01
   8.1703945e-02   4.7894471e-01
   9.6854802e-02   3.9435474e-01
   1.0055208e-01   3.1123117e-01
   1.1365168e-01   3.1108310e-01
   1.1586244e-01   3.4181471e-01
   1.2248864e-01   3.7838584e-01
   1.2366441e-01   2.7000672e-01
   1.4473904e-01   1.7487426e-01
   1.4558686e-01   2.1687115e-01
   1.5384203e-01   2.8527059e-01
   1.5982617e-01   2.7221666e-01
   1.7788258e-01   2.2321778e-01
   1.9249661e-01   1.4928254e-01
   1.9596405e-01   1.5423462e-01
   1.9854706e-01   1.1325387e-01
   2.0298773e-01   1.6651186e-01
   2.2032757e-01   4.5655436e-03
   2.2400233e-01   8.5519298e-02
   2.3558952e-01  -7.7024904e-03
   2.3986916e-01   9.1043264e-03
   2.4836673e-01   3.8738396e-02
   2.5599254e-01   5.3592073e-02
   2.7934728e-01  -5.5881934e-02
   2.8174604e-01   6.5505564e-02
   2.8981258e-01   4.7705126e-02
   2.9907940e-01   3.2943807e-02
   2.9944484e-01   2.7596907e-02
   3.0219605e-01   3.4569782e-02
   3.2242142e-01   1.1101885e-01
   3.2356036e-01   1.3291522e-01
   3.4253406e-01   2.4077387e-01
   3.4253834e-01   2.7953893e-01
   3.6238226e-01   4.4375808e-01
   3.7951104e-01   5.0398249e-01
   3.9987822e-01   5.8910952e-01
   4.1772051e-01   7.0719391e-01
   4.2781947e-01   7.1306328e-01
   4.2915339e-01   6.5520977e-01
   4.2965126e-01   7.5514821e-01
   4.2999586e-01   7.2370728e-01
   4.6068141e-01   7.1827670e-01
   4.6199573e-01   7.3509900e-01
   4.7501663e-01   6.9253701e-01
   4.8278682e-01   6.0870192e-01
   4.8870826e-01   6.2754280e-01
   4.9850108e-01   5.9280477e-01
   5.0319846e-01   5.5609626e-01
   5.5224587e-01   5.4479514e-01
   5.5973081e-01   4.1664123e-01
   5.6440219e-01   4.3921138e-01
   5.6810755e-01   4.3188854e-01
   5.6955199e-01   4.1078349e-01
   5.7335219e-01   4.6625192e-01
   5.7417011e-01   4.6373671e-01
   5.8601595e-01   5.8460369e-01
   6.0048623e-01   5.5086766e-01
   6.0710157e-01   5.4060720e-01
   6.2759245e-01   7.8125572e-01
   6.3088793e-01   7.8094500e-01
   6.3234288e-01   7.1574103e-01
   6.4044883e-01   6.9624263e-01
   6.6305978e-01   8.6204911e-01
   6.6377469e-01   8.7961206e-01
   6.6798455e-01   9.1893301e-01
   6.7808280e-01   9.2919775e-01
   6.8197368e-01   9.7651893e-01
   6.9027621e-01   9.9531311e-01
   7.0680550e-01   9.3694813e-01
   7.2102058e-01   9.5260195e-01
   7.5463049e-01   9.0190719e-01
   7.9370861e-01   7.7845820e-01
   8.2045903e-01   6.8923759e-01
   8.3418514e-01   6.5970334e-01
   8.3425545e-01   5.0739567e-01
   8.3857155e-01   6.2241286e-01
   8.4124422e-01   6.9921402e-01
   8.6353088e-01   5.2339351e-01
   8.7234339e-01   6.0349610e-01
   8.7237596e-01   5.7425625e-01
   9.0292194e-01   5.0269826e-01
   9.1616857e-01   4.9744290e-01
   9.1681934e-01   4.0938337e-01
   9.2024004e-01   4.7994724e-01
   9.2062572e-01   5.6399506e-01
   9.2110847e-01   4.8824780e-01
   9.2524792e-01   4.8156513e-01
   9.3100989e-01   4.3794399e-01
   9.4205035e-01   4.6527743e-01
   9.9228437e-01   4.5960386e-01


==> data/t_nonequispaced_1d_ocv_appr.dat <==
   3.0517578e-05   6.1838878e-01
   3.0730058e-05   7.8331795e-01
   3.0944017e-05   2.1152332e+00
   3.1159466e-05   1.5180394e+01
   3.1376415e-05   1.0626791e+00
   3.1594874e-05   6.4840674e-01
   3.1814855e-05   5.5185663e-01
   3.2036367e-05   5.1679954e-01
   3.2259421e-05   5.0308019e-01
   3.2484029e-05   5.0003763e-01
   3.2710200e-05   5.0429468e-01
   3.2937946e-05   5.1512278e-01
   3.3167277e-05   5.3327281e-01
   3.3398206e-05   5.6087773e-01
   3.3630742e-05   6.0201055e-01
   3.3864897e-05   6.6415189e-01
   3.4100683e-05   7.6162677e-01
   3.4338110e-05   9.2425415e-01
   3.4577191e-05   1.2223596e+00
   3.4817936e-05   1.8558585e+00
   3.5060357e-05   3.5964341e+00
   3.5304466e-05   1.1985400e+01
   3.5550274e-05   1.0286557e+03
   3.5797794e-05   1.9338454e+01
   3.6047038e-05   4.5541938e+00
   3.6298017e-05   2.1634227e+00
   3.6550743e-05   1.3632079e+00
   3.6805229e-05   1.0005850e+00
   3.7061487e-05   8.0581241e-01
   3.7319529e-05   6.8908139e-01
   3.7579367e-05   6.1354580e-01
   3.7841015e-05   5.6181598e-01
   3.8104484e-05   5.2481158e-01
   3.8369788e-05   4.9741317e-01
   3.8636939e-05   4.7655510e-01
   3.8905950e-05   4.6031002e-01
   3.9176835e-05   4.4741667e-01
   3.9449605e-05   4.3702152e-01
   3.9724274e-05   4.2853039e-01
   4.0000856e-05   4.2151957e-01
   4.0279363e-05   4.1568070e-01
   4.0559810e-05   4.1078552e-01
   4.0842209e-05   4.0666270e-01
   4.1126574e-05   4.0318223e-01
   4.1412920e-05   4.0024478e-01
   4.1701259e-05   3.9777425e-01
   4.1991605e-05   3.9571256e-01
   4.2283973e-05   3.9401593e-01
   4.2578377e-05   3.9265231e-01
   4.2874830e-05   3.9159961e-01
   4.3173348e-05   3.9084460e-01
   4.3473944e-05   3.9038236e-01
   4.3776633e-05   3.9021621e-01
   4.4081429e-05   3.9035819e-01
   4.4388348e-05   3.9083012e-01
   4.4697403e-05   3.9166538e-01
   4.5008611e-05   3.9291165e-01
   4.5321985e-05   3.9463503e-01
   4.5637541e-05   3.9692611e-01
   4.5955294e-05   3.9990896e-01
   4.6275259e-05   4.0375488e-01
   4.6597453e-05   4.0870347e-01
   4.6921889e-05   4.1509603e-01
   4.7248584e-05   4.2343031e-01
   4.7577554e-05   4.3445324e-01
   4.7908815e-05   4.4932541e-01
   4.8242382e-05   4.6992846e-01
   4.8578271e-05   4.9947701e-01
   4.8916499e-05   5.4383660e-01
   4.9257082e-05   6.1466023e-01
   4.9600036e-05   7.3790366e-01
   4.9945378e-05   9.8159540e-01
   5.0293125e-05   1.5753688e+00
   5.0643293e-05   3.7514092e+00
   5.0995898e-05   3.2622308e+01
   5.1350959e-05   2.6885389e+01
   5.1708492e-05   3.4564873e+00
   5.2068514e-05   1.4746164e+00
   5.2431043e-05   9.2360116e-01
   5.2796096e-05   6.9636655e-01
   5.3163691e-05   5.8135054e-01
   5.3533845e-05   5.1525615e-01
   5.3906577e-05   4.7383118e-01
   5.4281903e-05   4.4617186e-01
   5.4659843e-05   4.2679028e-01
   5.5040414e-05   4.1268160e-01
   5.5423635e-05   4.0208923e-01
   5.5809524e-05   3.9393106e-01
   5.6198100e-05   3.8751126e-01
   5.6589381e-05   3.8236603e-01
   5.6983387e-05   3.7817671e-01
   5.7380136e-05   3.7471857e-01
   5.7779647e-05   3.7182949e-01
   5.8181940e-05   3.6939020e-01
   5.8587034e-05   3.6731140e-01
   5.8994948e-05   3.6552518e-01
   5.9405703e-05   3.6397922e-01
   5.9819317e-05   3.6263266e-01
   6.0235811e-05   3.6145330e-01
   6.0655206e-05   3.6041551e-01
   6.1077520e-05   3.5949871e-01
   6.1502774e-05   3.5868627e-01
   6.1930989e-05   3.5796469e-01
   6.2362186e-05   3.5732297e-01
   6.2796385e-05   3.5675215e-01
   6.3233607e-05   3.5624493e-01
   6.3673874e-05   3.5579540e-01
   6.4117205e-05   3.5539889e-01
   6.4563624e-05   3.5505174e-01
   6.5013150e-05   3.5475128e-01
   6.5465807e-05   3.5449571e-01
   6.5921615e-05   3.5428413e-01
   6.6380597e-05   3.5411652e-01
   6.6842774e-05   3.5399388e-01
   6.7308169e-05   3.5391828e-01
   6.7776805e-05   3.5389313e-01
   6.8248703e-05   3.5392343e-01
   6.8723887e-05   3.5401628e-01
   6.9202380e-05   3.5418147e-01
   6.9684204e-05   3.5443250e-01
   7.0169383e-05   3.5478796e-01
   7.0657940e-05   3.5527379e-01
   7.1149898e-05   3.5592662e-01
   7.1645282e-05   3.5679929e-01
   7.2144115e-05   3.5796994e-01
   7.2646421e-05   3.5955773e-01
   7.3152224e-05   3.6175126e-01
   7.3661550e-05   3.6486302e-01
   7.4174421e-05   3.6944115e-01
   7.4690863e-05   3.7651893e-01
   7.5210901e-05   3.8823747e-01
   7.5734559e-05   4.0964656e-01
   7.6261864e-05   4.5514087e-01
   7.6792840e-05   5.8062248e-01
   7.7327513e-05   1.1937393e+00
   7.7865909e-05   9.7440730e+01
   7.8408053e-05   1.6379796e+00
   7.8953972e-05   6.3865002e-01
   7.9503692e-05   4.7389947e-01
   8.0057239e-05   4.1846246e-01
   8.0614641e-05   3.9331035e-01
   8.1175923e-05   3.7981775e-01
   8.1741113e-05   3.7175980e-01
   8.2310239e-05   3.6657689e-01
   8.2883327e-05   3.6305943e-01
   8.3460405e-05   3.6057544e-01
   8.4041501e-05   3.5876860e-01
   8.4626643e-05   3.5742573e-01
   8.5215860e-05   3.5641299e-01
   8.5809178e-05   3.5564306e-01
   8.6406628e-05   3.5505708e-01
   8.7008237e-05   3.5461434e-01
   8.7614035e-05   3.5428609e-01
   8.8224051e-05   3.5405165e-01
   8.8838314e-05   3.5389604e-01
   8.9456854e-05   3.5380828e-01
   9.0079701e-05   3.5378040e-01
   9.0706884e-05   3.5380665e-01
   9.1338434e-05   3.5388303e-01
   9.1974381e-05   3.5400694e-01
   9.2614756e-05   3.5417693e-01
   9.3259590e-05   3.5439259e-01
   9.3908913e-05   3.5465442e-01
   9.4562758e-05   3.5496379e-01
   9.5221154e-05   3.5532299e-01
   9.5884135e-05   3.5573524e-01
   9.6551732e-05   3.5620481e-01
   9.7223977e-05   3.5673720e-01
   9.7900902e-05   3.5733934e-01
   9.8582541e-05   3.5801991e-01
   9.9268925e-05   3.5878981e-01
   9.9960089e-05   3.5966266e-01
   1.0065606e-04   3.6065553e-01
   1.0135689e-04   3.6178987e-01
   1.0206259e-04   3.6309271e-01
   1.0277320e-04   3.6459836e-01
   1.0348876e-04   3.6635080e-01
   1.0420931e-04   3.6840707e-01
   1.0493487e-04   3.7084232e-01
   1.0566548e-04   3.7375733e-01
   1.0640118e-04   3.7728983e-01
   1.0714200e-04   3.8163223e-01
   1.0788798e-04   3.8705988e-01
   1.0863916e-04   3.9397809e-01
   1.0939556e-04   4.0300327e-01
   1.1015723e-04   4.1510998e-01
   1.1092421e-04   4.3191297e-01
   1.1169652e-04   4.5624690e-01
   1.1247421e-04   4.9346542e-01
   1.1325732e-04   5.5469508e-01
   1.1404588e-04   6.6630141e-01
   1.1483992e-04   9.0401799e-01
   1.1563950e-04   1.5661255e+00
   1.1644465e-04   4.9057370e+00
   1.1725540e-04   1.1460025e+03
   1.1807179e-04   6.3335871e+00
   1.1889387e-04   1.7510858e+00
   1.1972167e-04   9.6383330e-01
   1.2055524e-04   6.9567075e-01
   1.2139461e-04   5.7347059e-01
   1.2223982e-04   5.0787930e-01
   1.2309092e-04   4.6878069e-01
   1.2394795e-04   4.4372705e-01
   1.2481094e-04   4.2681574e-01
   1.2567994e-04   4.1495527e-01
   1.2655499e-04   4.0639960e-01
   1.2743614e-04   4.0010243e-01
   1.2832342e-04   3.9540615e-01
   1.2921687e-04   3.9188099e-01
   1.3011655e-04   3.8923682e-01
   1.3102249e-04   3.8727240e-01
   1.3193474e-04   3.8584498e-01
   1.3285334e-04   3.8485139e-01
   1.3377834e-04   3.8421593e-01
   1.3470977e-04   3.8388244e-01
   1.3564769e-04   3.8380898e-01
   1.3659215e-04   3.8396408e-01
   1.3754317e-04   3.8432427e-01
   1.3850082e-04   3.8487221e-01
   1.3946514e-04   3.8559542e-01
   1.4043617e-04   3.8648536e-01
   1.4141396e-04   3.8753673e-01
   1.4239856e-04   3.8874702e-01
   1.4339002e-04   3.9011617e-01
   1.4438838e-04   3.9164637e-01
   1.4539369e-04   3.9334188e-01
   1.4640600e-04   3.9520906e-01
   1.4742535e-04   3.9725633e-01
   1.4845181e-04   3.9949428e-01
   1.4948541e-04   4.0193581e-01
   1.5052621e-04   4.0459640e-01
   1.5157425e-04   4.0749433e-01
   1.5262959e-04   4.1065115e-01
   1.5369228e-04   4.1409212e-01
   1.5476237e-04   4.1784691e-01
   1.5583991e-04   4.2195035e-01
   1.5692495e-04   4.2644348e-01
   1.5801754e-04   4.3137482e-01
   1.5911775e-04   4.3680205e-01
   1.6022561e-04   4.4279411e-01
   1.6134119e-04   4.4943400e-01
   1.6246453e-04   4.5682236e-01
   1.6359570e-04   4.6508233e-01
   1.6473474e-04   4.7436597e-01
   1.6588171e-04   4.8486307e-01
   1.6703667e-04   4.9681333e-01
   1.6819967e-04   5.1052334e-01
   1.6937076e-04   5.2639100e-01
   1.7055001e-04   5.4494107e-01
   1.7173747e-04   5.6687810e-01
   1.7293320e-04   5.9316741e-01
   1.7413726e-04   6.2516235e-01
   1.7534969e-04   6.6481086e-01
   1.7657057e-04   7.1500328e-01
   1.7779995e-04   7.8018400e-01
   1.7903789e-04   8.6748305e-01
   1.8028445e-04   9.8894175e-01
   1.8153968e-04   1.1662325e+00
   1.8280366e-04   1.4416633e+00
   1.8407644e-04   1.9072240e+00
   1.8535808e-04   2.7954859e+00
   1.8664864e-04   4.8457520e+00
   1.8794819e-04   1.1566760e+01
   1.8925678e-04   6.7706692e+01
   1.9057449e-04   3.1788611e+02
   1.9190137e-04   1.8965293e+01
   1.9323749e-04   6.5808568e+00
   1.9458292e-04   3.5672720e+00
   1.9593771e-04   2.4062423e+00
   1.9730193e-04   1.8523448e+00
   1.9867565e-04   1.5572600e+00
   2.0005894e-04   1.3931448e+00
   2.0145186e-04   1.3046383e+00
   2.0285447e-04   1.2652031e+00
   2.0426685e-04   1.2615347e+00
   2.0568907e-04   1.2872424e+00
   2.0712119e-04   1.3401073e+00
   2.0856328e-04   1.4209376e+00
   2.1001541e-04   1.5332830e+00
   2.1147765e-04   1.6837691e+00
   2.1295007e-04   1.8830876e+00
   2.1443274e-04   2.1479248e+00
   2.1592574e-04   2.5045000e+00
   2.1742913e-04   2.9951715e+00
   2.1894298e-04   3.6913697e+00
   2.2046738e-04   4.7207096e+00
   2.2200240e-04   6.3291579e+00
   2.2354810e-04   9.0413825e+00
   2.2510456e-04   1.4146448e+01
   2.2667186e-04   2.5558203e+01
   2.2825007e-04   6.0304337e+01
   2.2983927e-04   2.8519817e+02
   2.3143953e-04   9.2103064e+03
   2.3305094e-04   1.5764342e+02
   2.3467356e-04   4.5697392e+01
   2.3630749e-04   2.1704050e+01
   2.3795279e-04   1.2844365e+01
   2.3960954e-04   8.6511961e+00
   2.4127783e-04   6.3791687e+00
   2.4295774e-04   5.0665165e+00
   2.4464934e-04   4.3290470e+00
   2.4635272e-04   4.0409693e+00
   2.4806796e-04   4.2976767e+00
   2.4979514e-04   5.7221572e+00
   2.5153435e-04   1.1895698e+01
   2.5328567e-04   9.0837079e+01
   2.5504918e-04   9.7055350e+01
   2.5682497e-04   1.1784280e+01
   2.5861312e-04   4.9820592e+00
   2.6041372e-04   3.0478977e+00
   2.6222686e-04   2.2108234e+00
   2.6405263e-04   1.7592568e+00
   2.6589110e-04   1.4801396e+00
   2.6774238e-04   1.2911204e+00
   2.6960655e-04   1.1546028e+00
   2.7148369e-04   1.0512602e+00
   2.7337391e-04   9.7023017e-01
   2.7527728e-04   9.0496821e-01
   2.7719391e-04   8.5130804e-01
   2.7912388e-04   8.0647894e-01
   2.8106729e-04   7.6857531e-01
   2.8302423e-04   7.3625589e-01
   2.8499480e-04   7.0856786e-01
   2.8697909e-04   6.8484408e-01
   2.8897719e-04   6.6464852e-01
   2.9098920e-04   6.4776044e-01
   2.9301523e-04   6.3420162e-01
   2.9505536e-04   6.2433054e-01
   2.9710969e-04   6.1906995e-01
   2.9917833e-04   6.2044917e-01
   3.0126137e-04   6.3300717e-01
   3.0335891e-04   6.6798728e-01
   3.0547106e-04   7.5899437e-01
   3.0759791e-04   1.0461474e+00
   3.0973957e-04   2.7429152e+00
   3.1189615e-04   6.9551793e+02
   3.1406774e-04   2.3149042e+00
   3.1625444e-04   9.7125565e-01
   3.1845638e-04   7.0233590e-01
   3.2067364e-04   6.0221742e-01
   3.2290634e-04   5.5237112e-01
   3.2515459e-04   5.2279345e-01
   3.2741849e-04   5.0303535e-01
   3.2969815e-04   4.8867433e-01
   3.3199369e-04   4.7757067e-01
   3.3430521e-04   4.6858178e-01
   3.3663282e-04   4.6104903e-01
   3.3897664e-04   4.5456870e-01
   3.4133678e-04   4.4888037e-01
   3.4371335e-04   4.4380865e-01
   3.4610646e-04   4.3923101e-01
   3.4851624e-04   4.3505901e-01
   3.5094280e-04   4.3122708e-01
   3.5338625e-04   4.2768538e-01
   3.5584672e-04   4.2439525e-01
   3.5832431e-04   4.2132622e-01
   3.6081916e-04   4.1845401e-01
   3.6333137e-04   4.1575912e-01
   3.6586108e-04   4.1322599e-01
   3.6840840e-04   4.1084248e-01
   3.7097346e-04   4.0859973e-01
   3.7355638e-04   4.0649238e-01
   3.7615728e-04   4.0451943e-01
   3.7877629e-04   4.0268621e-01
   3.8141353e-04   4.0100833e-01
   3.8406914e-04   3.9952050e-01
   3.8674323e-04   3.9829682e-01
   3.8943595e-04   3.9750364e-01
   3.9214741e-04   3.9756034e-01
   3.9487775e-04   3.9975558e-01
   3.9762710e-04   4.0970962e-01
   4.0039559e-04   4.8156377e-01
   4.0318336e-04   4.7749242e+00
   4.0599054e-04   4.4602633e-01
   4.0881726e-04   4.0262804e-01
   4.1166367e-04   3.9240140e-01
   4.1452989e-04   3.8787776e-01
   4.1741607e-04   3.8514338e-01
   4.2032235e-04   3.8316664e-01
   4.2324886e-04   3.8157840e-01
   4.2619574e-04   3.8021902e-01
   4.2916315e-04   3.7900983e-01
   4.3215121e-04   3.7790809e-01
   4.3516008e-04   3.7688880e-01
   4.3818990e-04   3.7593645e-01
   4.4124081e-04   3.7504095e-01
   4.4431297e-04   3.7419555e-01
   4.4740651e-04   3.7339562e-01
   4.5052160e-04   3.7263797e-01
   4.5365837e-04   3.7192048e-01
   4.5681698e-04   3.7124180e-01
   4.5999759e-04   3.7060128e-01
   4.6320034e-04   3.6999886e-01
   4.6642539e-04   3.6943502e-01
   4.6967289e-04   3.6891084e-01
   4.7294301e-04   3.6842804e-01
   4.7623589e-04   3.6798903e-01
   4.7955170e-04   3.6759707e-01
   4.8289059e-04   3.6725644e-01
   4.8625274e-04   3.6697270e-01
   4.8963829e-04   3.6675298e-01
   4.9304742e-04   3.6660651e-01
   4.9648028e-04   3.6654519e-01
   4.9993704e-04   3.6658455e-01
   5.0341787e-04   3.6674498e-01
   5.0692293e-04   3.6705359e-01
   5.1045240e-04   3.6754693e-01
   5.1400645e-04   3.6827514e-01
   5.1758524e-04   3.6930827e-01
   5.2118894e-04   3.7074652e-01
   5.2481774e-04   3.7273699e-01
   5.2847180e-04   3.7550256e-01
   5.3215131e-04   3.7939373e-01
   5.3585643e-04   3.8498703e-01
   5.3958735e-04   3.9328478e-01
   5.4334425e-04   4.0615556e-01
   5.4712730e-04   4.2741383e-01
   5.5093669e-04   4.6586793e-01
   5.5477261e-04   5.4582790e-01
   5.5863524e-04   7.5652201e-01
   5.6252475e-04   1.6681841e+00
   5.6644135e-04   3.3609472e+01
   5.7038522e-04   4.0474905e+00
   5.7435655e-04   1.0368407e+00
   5.7835553e-04   6.3141419e-01
   5.8238235e-04   5.0313051e-01
   5.8643721e-04   4.4650440e-01
   5.9052030e-04   4.1649219e-01
   5.9463182e-04   3.9860884e-01
   5.9877196e-04   3.8704059e-01
   6.0294094e-04   3.7908515e-01
   6.0713893e-04   3.7334725e-01
   6.1136616e-04   3.6904698e-01
   6.1562282e-04   3.6572054e-01
   6.1990912e-04   3.6307791e-01
   6.2422526e-04   3.6093014e-01
   6.2857145e-04   3.5914982e-01
   6.3294790e-04   3.5764843e-01
   6.3735482e-04   3.5636292e-01
   6.4179243e-04   3.5524739e-01
   6.4626093e-04   3.5426774e-01
   6.5076055e-04   3.5339820e-01
   6.5529149e-04   3.5261902e-01
   6.5985398e-04   3.5191482e-01
   6.6444824e-04   3.5127349e-01
   6.6907449e-04   3.5068538e-01
   6.7373294e-04   3.5014271e-01
   6.7842383e-04   3.4963917e-01
   6.8314738e-04   3.4916957e-01
   6.8790382e-04   3.4872964e-01
   6.9269338e-04   3.4831579e-01
   6.9751628e-04   3.4792503e-01
   7.0237276e-04   3.4755483e-01
   7.0726306e-04   3.4720303e-01
   7.1218741e-04   3.4686779e-01
   7.1714604e-04   3.4654752e-01
   7.2213919e-04   3.4624085e-01
   7.2716711e-04   3.4594659e-01
   7.3223004e-04   3.4566371e-01
   7.3732822e-04   3.4539129e-01
   7.4246189e-04   3.4512852e-01
   7.4763131e-04   3.4487470e-01
   7.5283672e-04   3.4462920e-01
   7.5807838e-04   3.4439145e-01
   7.6335653e-04   3.4416094e-01
   7.6867142e-04   3.4393724e-01
   7.7402333e-04   3.4371993e-01
   7.7941249e-04   3.4350865e-01
   7.8483918e-04   3.4330307e-01
   7.9030365e-04   3.4310288e-01
   7.9580617e-04   3.4290780e-01
   8.0134700e-04   3.4271760e-01
   8.0692641e-04   3.4253204e-01
   8.1254466e-04   3.4235091e-01
   8.1820203e-04   3.4217402e-01
   8.2389880e-04   3.4200118e-01
   8.2963522e-04   3.4183225e-01
   8.3541159e-04   3.4166706e-01
   8.4122817e-04   3.4150548e-01
   8.4708525e-04   3.4134737e-01
   8.5298312e-04   3.4119262e-01
   8.5892204e-04   3.4104112e-01
   8.6490232e-04   3.4089275e-01
   8.7092423e-04   3.4074743e-01
   8.7698807e-04   3.4060506e-01
   8.8309414e-04   3.4046556e-01
   8.8924271e-04   3.4032885e-01
   8.9543410e-04   3.4019486e-01
   9.0166859e-04   3.4006352e-01
   9.0794649e-04   3.3993475e-01
   9.1426810e-04   3.3980851e-01
   9.2063373e-04   3.3968474e-01
   9.2704367e-04   3.3956337e-01
   9.3349825e-04   3.3944437e-01
   9.3999776e-04   3.3932768e-01
   9.4654253e-04   3.3921326e-01
   9.5313287e-04   3.3910107e-01
   9.5976909e-04   3.3899107e-01
   9.6645152e-04   3.3888322e-01
   9.7318047e-04   3.3877748e-01
   9.7995628e-04   3.3867383e-01
   9.8677926e-04   3.3857223e-01
   9.9364975e-04   3.3847265e-01
   1.0005681e-03   3.3837507e-01
   1.0075346e-03   3.3827945e-01
   1.0145496e-03   3.3818578e-01
   1.0216134e-03   3.3809403e-01
   1.0287264e-03   3.3800418e-01
   1.0358890e-03   3.3791620e-01
   1.0431014e-03   3.3783007e-01
   1.0503640e-03   3.3774579e-01
   1.0576772e-03   3.3766332e-01
   1.0650413e-03   3.3758265e-01
   1.0724567e-03   3.3750377e-01
   1.0799237e-03   3.3742666e-01
   1.0874427e-03   3.3735130e-01
   1.0950141e-03   3.3727768e-01
   1.1026382e-03   3.3720579e-01
   1.1103153e-03   3.3713561e-01
   1.1180459e-03   3.3706713e-01
   1.1258304e-03   3.3700034e-01
   1.1336690e-03   3.3693522e-01
   1.1415622e-03   3.3687177e-01
   1.1495104e-03   3.3680998e-01
   1.1575139e-03   3.3674983e-01
   1.1655731e-03   3.3669132e-01
   1.1736885e-03   3.3663443e-01
   1.1818603e-03   3.3657916e-01
   1.1900891e-03   3.3652549e-01
   1.1983751e-03   3.3647343e-01
   1.2067189e-03   3.3642295e-01
   1.2151207e-03   3.3637406e-01
   1.2235810e-03   3.3632673e-01
   1.2321002e-03   3.3628098e-01
   1.2406788e-03   3.3623678e-01
   1.2493170e-03   3.3619413e-01
   1.2580155e-03   3.3615303e-01
   1.2667744e-03   3.3611346e-01
   1.2755944e-03   3.3607542e-01
   1.2844758e-03   3.3603891e-01
   1.2934190e-03   3.3600391e-01
   1.3024245e-03   3.3597041e-01
   1.3114926e-03   3.3593842e-01
   1.3206240e-03   3.3590792e-01
   1.3298188e-03   3.3587891e-01
   1.3390778e-03   3.3585138e-01
   1.3484011e-03   3.3582533e-01
   1.3577894e-03   3.3580075e-01
   1.3672431e-03   3.3577763e-01
   1.3767626e-03   3.3575596e-01
   1.3863483e-03   3.3573574e-01
   1.3960008e-03   3.3571697e-01
   1.4057205e-03   3.3569963e-01
   1.4155079e-03   3.3568372e-01
   1.4253634e-03   3.3566924e-01
   1.4352876e-03   3.3565617e-01
   1.4452808e-03   3.3564451e-01
   1.4553437e-03   3.3563426e-01
   1.4654765e-03   3.3562541e-01
   1.4756800e-03   3.3561794e-01
   1.4859544e-03   3.3561186e-01
   1.4963005e-03   3.3560716e-01
   1.5067185e-03   3.3560383e-01
   1.5172091e-03   3.3560186e-01
   1.5277727e-03   3.3560125e-01
   1.5384099e-03   3.3560200e-01
   1.5491211e-03   3.3560408e-01
   1.5599069e-03   3.3560750e-01
   1.5707678e-03   3.3561226e-01
   1.5817044e-03   3.3561833e-01
   1.5927170e-03   3.3562572e-01
   1.6038064e-03   3.3563442e-01
   1.6149730e-03   3.3564442e-01
   1.6262173e-03   3.3565572e-01
   1.6375399e-03   3.3566830e-01
   1.6489413e-03   3.3568216e-01
   1.6604221e-03   3.3569730e-01
   1.6719829e-03   3.3571369e-01
   1.6836241e-03   3.3573135e-01
   1.6953464e-03   3.3575025e-01
   1.7071503e-03   3.3577039e-01
   1.7190364e-03   3.3579177e-01
   1.7310053e-03   3.3581437e-01
   1.7430574e-03   3.3583819e-01
   1.7551936e-03   3.3586322e-01
   1.7674142e-03   3.3588945e-01
   1.7797198e-03   3.3591687e-01
   1.7921112e-03   3.3594548e-01
   1.8045888e-03   3.3597526e-01
   1.8171534e-03   3.3600621e-01
   1.8298054e-03   3.3603833e-01
   1.8425454e-03   3.3607159e-01
   1.8553742e-03   3.3610600e-01
   1.8682923e-03   3.3614154e-01
   1.8813004e-03   3.3617820e-01
   1.8943990e-03   3.3621599e-01
   1.9075888e-03   3.3625488e-01
   1.9208705e-03   3.3629487e-01
   1.9342446e-03   3.3633595e-01
   1.9477119e-03   3.3637812e-01
   1.9612729e-03   3.3642136e-01
   1.9749283e-03   3.3646566e-01
   1.9886788e-03   3.3651102e-01
   2.0025251e-03   3.3655742e-01
   2.0164677e-03   3.3660486e-01
   2.0305075e-03   3.3665334e-01
   2.0446450e-03   3.3670283e-01
   2.0588809e-03   3.3675333e-01
   2.0732159e-03   3.3680483e-01
   2.0876508e-03   3.3685733e-01
   2.1021861e-03   3.3691081e-01
   2.1168226e-03   3.3696527e-01
   2.1315611e-03   3.3702069e-01
   2.1464022e-03   3.3707707e-01
   2.1613466e-03   3.3713440e-01
   2.1763950e-03   3.3719266e-01
   2.1915483e-03   3.3725186e-01
   2.2068070e-03   3.3731198e-01
   2.2221720e-03   3.3737301e-01
   2.2376439e-03   3.3743495e-01
   2.2532236e-03   3.3749778e-01
   2.2689118e-03   3.3756150e-01
   2.2847091e-03   3.3762610e-01
   2.3006165e-03   3.3769156e-01
   2.3166346e-03   3.3775789e-01
   2.3327643e-03   3.3782507e-01
   2.3490062e-03   3.3789310e-01
   2.3653613e-03   3.3796196e-01
   2.3818302e-03   3.3803165e-01
   2.3984138e-03   3.3810216e-01
   2.4151128e-03   3.3817348e-01
   2.4319281e-03   3.3824560e-01
   2.4488605e-03   3.3831852e-01
   2.4659108e-03   3.3839223e-01
   2.4830798e-03   3.3846672e-01
   2.5003683e-03   3.3854198e-01
   2.5177772e-03   3.3861801e-01
   2.5353074e-03   3.3869479e-01
   2.5529595e-03   3.3877233e-01
   2.5707346e-03   3.3885061e-01
   2.5886334e-03   3.3892962e-01
   2.6066569e-03   3.3900936e-01
   2.6248058e-03   3.3908983e-01
   2.6430812e-03   3.3917101e-01
   2.6614837e-03   3.3925291e-01
   2.6800144e-03   3.3933550e-01
   2.6986741e-03   3.3941879e-01
   2.7174637e-03   3.3950278e-01
   2.7363841e-03   3.3958745e-01
   2.7554363e-03   3.3967279e-01
   2.7746211e-03   3.3975881e-01
   2.7939395e-03   3.3984550e-01
   2.8133924e-03   3.3993285e-01
   2.8329808e-03   3.4002085e-01
   2.8527055e-03   3.4010951e-01
   2.8725676e-03   3.4019881e-01
   2.8925680e-03   3.4028876e-01
   2.9127076e-03   3.4037934e-01
   2.9329874e-03   3.4047056e-01
   2.9534084e-03   3.4056240e-01
   2.9739716e-03   3.4065487e-01
   2.9946780e-03   3.4074796e-01
   3.0155286e-03   3.4084167e-01
   3.0365243e-03   3.4093598e-01
   3.0576662e-03   3.4103091e-01
   3.0789553e-03   3.4112644e-01
   3.1003927e-03   3.4122258e-01
   3.1219793e-03   3.4131931e-01
   3.1437162e-03   3.4141665e-01
   3.1656044e-03   3.4151457e-01
   3.1876450e-03   3.4161309e-01
   3.2098391e-03   3.4171220e-01
   3.2321878e-03   3.4181189e-01
   3.2546920e-03   3.4191217e-01
   3.2773529e-03   3.4201303e-01
   3.3001716e-03   3.4211448e-01
   3.3231492e-03   3.4221650e-01
   3.3462867e-03   3.4231911e-01
   3.3695854e-03   3.4242229e-01
   3.3930462e-03   3.4252605e-01
   3.4166704e-03   3.4263038e-01
   3.4404591e-03   3.4273529e-01
   3.4644134e-03   3.4284078e-01
   3.4885345e-03   3.4294683e-01
   3.5128236e-03   3.4305347e-01
   3.5372818e-03   3.4316068e-01
   3.5619102e-03   3.4326846e-01
   3.5867101e-03   3.4337682e-01
   3.6116827e-03   3.4348575e-01
   3.6368292e-03   3.4359526e-01
   3.6621508e-03   3.4370535e-01
   3.6876486e-03   3.4381602e-01
   3.7133240e-03   3.4392727e-01
   3.7391782e-03   3.4403910e-01
   3.7652123e-03   3.4415151e-01
   3.7914278e-03   3.4426451e-01
   3.8178257e-03   3.4437809e-01
   3.8444075e-03   3.4449226e-01
   3.8711743e-03   3.4460702e-01
   3.8981275e-03   3.4472238e-01
   3.9252684e-03   3.4483833e-01
   3.9525982e-03   3.4495489e-01
   3.9801183e-03   3.4507204e-01
   4.0078300e-03   3.4518980e-01
   4.0357347e-03   3.4530817e-01
   4.0638336e-03   3.4542715e-01
   4.0921282e-03   3.4554674e-01
   4.1206198e-03   3.4566695e-01
   4.1493098e-03   3.4578779e-01
   4.1781995e-03   3.4590925e-01
   4.2072904e-03   3.4603135e-01
   4.2365838e-03   3.4615408e-01
   4.2660812e-03   3.4627745e-01
   4.2957839e-03   3.4640147e-01
   4.3256935e-03   3.4652614e-01
   4.3558113e-03   3.4665146e-01
   4.3861388e-03   3.4677744e-01
   4.4166774e-03   3.4690409e-01
   4.4474287e-03   3.4703141e-01
   4.4783941e-03   3.4715941e-01
   4.5095751e-03   3.4728810e-01
   4.5409731e-03   3.4741747e-01
   4.5725898e-03   3.4754754e-01
   4.6044267e-03   3.4767831e-01
   4.6364851e-03   3.4780979e-01
   4.6687668e-03   3.4794198e-01
   4.7012733e-03   3.4807490e-01
   4.7340061e-03   3.4820855e-01
   4.7669668e-03   3.4834293e-01
   4.8001570e-03   3.4847806e-01
   4.8335782e-03   3.4861394e-01
   4.8672322e-03   3.4875059e-01
   4.9011205e-03   3.4888800e-01
   4.9352447e-03   3.4902619e-01
   4.9696065e-03   3.4916516e-01
   5.0042076e-03   3.4930493e-01
   5.0390496e-03   3.4944550e-01
   5.0741342e-03   3.4958688e-01
   5.1094630e-03   3.4972908e-01
   5.1450378e-03   3.4987211e-01
   5.1808603e-03   3.5001598e-01
   5.2169323e-03   3.5016070e-01
   5.2532553e-03   3.5030627e-01
   5.2898313e-03   3.5045272e-01
   5.3266620e-03   3.5060005e-01
   5.3637491e-03   3.5074826e-01
   5.4010944e-03   3.5089738e-01
   5.4386997e-03   3.5104741e-01
   5.4765668e-03   3.5119836e-01
   5.5146976e-03   3.5135025e-01
   5.5530939e-03   3.5150308e-01
   5.5917575e-03   3.5165687e-01
   5.6306903e-03   3.5181162e-01
   5.6698942e-03   3.5196736e-01
   5.7093711e-03   3.5212410e-01
   5.7491228e-03   3.5228184e-01
   5.7891513e-03   3.5244059e-01
   5.8294584e-03   3.5260039e-01
   5.8700463e-03   3.5276122e-01
   5.9109167e-03   3.5292312e-01
   5.9520716e-03   3.5308609e-01
   5.9935132e-03   3.5325015e-01
   6.0352432e-03   3.5341531e-01
   6.0772638e-03   3.5358159e-01
   6.1195770e-03   3.5374899e-01
   6.1621848e-03   3.5391755e-01
   6.2050892e-03   3.5408726e-01
   6.2482924e-03   3.5425815e-01
   6.2917963e-03   3.5443024e-01
   6.3356032e-03   3.5460353e-01
   6.3797151e-03   3.5477805e-01
   6.4241341e-03   3.5495381e-01
   6.4688623e-03   3.5513083e-01
   6.5139020e-03   3.5530913e-01
   6.5592553e-03   3.5548872e-01
   6.6049244e-03   3.5566962e-01
   6.6509114e-03   3.5585185e-01
   6.6972186e-03   3.5603543e-01
   6.7438482e-03   3.5622037e-01
   6.7908025e-03   3.5640671e-01
   6.8380838e-03   3.5659444e-01
   6.8856942e-03   3.5678361e-01
   6.9336361e-03   3.5697421e-01
   6.9819118e-03   3.5716629e-01
   7.0305236e-03   3.5735984e-01
   7.0794739e-03   3.5755491e-01
   7.1287649e-03   3.5775150e-01
   7.1783992e-03   3.5794965e-01
   7.2283791e-03   3.5814936e-01
   7.2787070e-03   3.5835067e-01
   7.3293852e-03   3.5855360e-01
   7.3804163e-03   3.5875816e-01
   7.4318028e-03   3.5896439e-01
   7.4835470e-03   3.5917231e-01
   7.5356514e-03   3.5938194e-01
   7.5881187e-03   3.5959330e-01
   7.6409512e-03   3.5980643e-01
   7.6941516e-03   3.6002134e-01
   7.7477225e-03   3.6023806e-01
   7.8016663e-03   3.6045663e-01
   7.8559856e-03   3.6067705e-01
   7.9106832e-03   3.6089937e-01
   7.9657617e-03   3.6112361e-01
   8.0212236e-03   3.6134980e-01
   8.0770716e-03   3.6157796e-01
   8.1333085e-03   3.6180813e-01
   8.1899370e-03   3.6204033e-01
   8.2469597e-03   3.6227460e-01
   8.3043795e-03   3.6251096e-01
   8.3621990e-03   3.6274944e-01
   8.4204212e-03   3.6299008e-01
   8.4790486e-03   3.6323290e-01
   8.5380843e-03   3.6347794e-01
   8.5975311e-03   3.6372524e-01
   8.6573917e-03   3.6397481e-01
   8.7176691e-03   3.6422671e-01
   8.7783662e-03   3.6448095e-01
   8.8394859e-03   3.6473759e-01
   8.9010311e-03   3.6499664e-01
   8.9630049e-03   3.6525815e-01
   9.0254101e-03   3.6552215e-01
   9.0882499e-03   3.6578868e-01
   9.1515272e-03   3.6605778e-01
   9.2152450e-03   3.6632948e-01
   9.2794065e-03   3.6660383e-01
   9.3440147e-03   3.6688085e-01
   9.4090727e-03   3.6716060e-01
   9.4745838e-03   3.6744310e-01
   9.5405509e-03   3.6772841e-01
   9.6069773e-03   3.6801656e-01
   9.6738663e-03   3.6830759e-01
   9.7412209e-03   3.6860155e-01
   9.8090445e-03   3.6889847e-01
   9.8773404e-03   3.6919842e-01
   9.9461117e-03   3.6950141e-01
   1.0015362e-02   3.6980751e-01
   1.0085094e-02   3.7011676e-01
   1.0155312e-02   3.7042920e-01
   1.0226019e-02   3.7074488e-01
   1.0297218e-02   3.7106385e-01
   1.0368913e-02   3.7138615e-01
   1.0441106e-02   3.7171184e-01
   1.0513803e-02   3.7204096e-01
   1.0587006e-02   3.7237357e-01
   1.0660718e-02   3.7270971e-01
   1.0734944e-02   3.7304944e-01
   1.0809686e-02   3.7339280e-01
   1.0884949e-02   3.7373987e-01
   1.0960736e-02   3.7409067e-01
   1.1037051e-02   3.7444528e-01
   1.1113896e-02   3.7480374e-01
   1.1191277e-02   3.7516612e-01
   1.1269197e-02   3.7553246e-01
   1.1347659e-02   3.7590283e-01
   1.1426668e-02   3.7627729e-01
   1.1506226e-02   3.7665589e-01
   1.1586339e-02   3.7703869e-01
   1.1667009e-02   3.7742576e-01
   1.1748241e-02   3.7781715e-01
   1.1830039e-02   3.7821294e-01
   1.1912406e-02   3.7861317e-01
   1.1995346e-02   3.7901792e-01
   1.2078864e-02   3.7942726e-01
   1.2162964e-02   3.7984124e-01
   1.2247649e-02   3.8025993e-01
   1.2332924e-02   3.8068340e-01
   1.2418792e-02   3.8111173e-01
   1.2505258e-02   3.8154497e-01
   1.2592327e-02   3.8198321e-01
   1.2680001e-02   3.8242650e-01
   1.2768286e-02   3.8287493e-01
   1.2857186e-02   3.8332856e-01
   1.2946705e-02   3.8378747e-01
   1.3036846e-02   3.8425174e-01
   1.3127616e-02   3.8472144e-01
   1.3219017e-02   3.8519664e-01
   1.3311055e-02   3.8567743e-01
   1.3403734e-02   3.8616389e-01
   1.3497058e-02   3.8665608e-01
   1.3591032e-02   3.8715411e-01
   1.3685660e-02   3.8765804e-01
   1.3780947e-02   3.8816796e-01
   1.3876897e-02   3.8868395e-01
   1.3973516e-02   3.8920610e-01
   1.4070807e-02   3.8973450e-01
   1.4168775e-02   3.9026923e-01
   1.4267426e-02   3.9081038e-01
   1.4366763e-02   3.9135803e-01
   1.4466792e-02   3.9191229e-01
   1.4567518e-02   3.9247324e-01
   1.4668945e-02   3.9304097e-01
   1.4771078e-02   3.9361558e-01
   1.4873922e-02   3.9419716e-01
   1.4977482e-02   3.9478581e-01
   1.5081764e-02   3.9538162e-01
   1.5186771e-02   3.9598470e-01
   1.5292509e-02   3.9659514e-01
   1.5398984e-02   3.9721304e-01
   1.5506200e-02   3.9783851e-01
   1.5614162e-02   3.9847165e-01
   1.5722877e-02   3.9911256e-01
   1.5832348e-02   3.9976135e-01
   1.5942581e-02   4.0041812e-01
   1.6053582e-02   4.0108299e-01
   1.6165356e-02   4.0175606e-01
   1.6277907e-02   4.0243744e-01
   1.6391243e-02   4.0312725e-01
   1.6505368e-02   4.0382559e-01
   1.6620287e-02   4.0453259e-01
   1.6736006e-02   4.0524835e-01
   1.6852531e-02   4.0597300e-01
   1.6969868e-02   4.0670665e-01
   1.7088021e-02   4.0744943e-01
   1.7206997e-02   4.0820145e-01
   1.7326801e-02   4.0896283e-01
   1.7447440e-02   4.0973370e-01
   1.7568918e-02   4.1051419e-01
   1.7691242e-02   4.1130442e-01
   1.7814418e-02   4.1210452e-01
   1.7938452e-02   4.1291462e-01
   1.8063349e-02   4.1373485e-01
   1.8189116e-02   4.1456534e-01
   1.8315758e-02   4.1540623e-01
   1.8443282e-02   4.1625765e-01
   1.8571694e-02   4.1711973e-01
   1.8701000e-02   4.1799262e-01
   1.8831207e-02   4.1887645e-01
   1.8962320e-02   4.1977137e-01
   1.9094346e-02   4.2067752e-01
   1.9227291e-02   4.2159504e-01
   1.9361161e-02   4.2252407e-01
   1.9495964e-02   4.2346477e-01
   1.9631706e-02   4.2441729e-01
   1.9768392e-02   4.2538177e-01
   1.9906030e-02   4.2635836e-01
   2.0044627e-02   4.2734723e-01
   2.0184188e-02   4.2834852e-01
   2.0324721e-02   4.2936238e-01
   2.0466233e-02   4.3038899e-01
   2.0608730e-02   4.3142850e-01
   2.0752219e-02   4.3248106e-01
   2.0896707e-02   4.3354685e-01
   2.1042201e-02   4.3462603e-01
   2.1188708e-02   4.3571876e-01
   2.1336235e-02   4.3682521e-01
   2.1484790e-02   4.3794555e-01
   2.1634378e-02   4.3907996e-01
   2.1785008e-02   4.4022861e-01
   2.1936687e-02   4.4139166e-01
   2.2089422e-02   4.4256931e-01
   2.2243221e-02   4.4376172e-01
   2.2398090e-02   4.4496908e-01
   2.2554037e-02   4.4619156e-01
   2.2711071e-02   4.4742936e-01
   2.2869197e-02   4.4868265e-01
   2.3028425e-02   4.4995163e-01
   2.3188761e-02   4.5123649e-01
   2.3350214e-02   4.5253740e-01
   2.3512791e-02   4.5385458e-01
   2.3676499e-02   4.5518820e-01
   2.3841348e-02   4.5653847e-01
   2.4007344e-02   4.5790559e-01
   2.4174496e-02   4.5928976e-01
   2.4342812e-02   4.6069117e-01
   2.4512300e-02   4.6211003e-01
   2.4682967e-02   4.6354655e-01
   2.4854824e-02   4.6500093e-01
   2.5027876e-02   4.6647339e-01
   2.5202134e-02   4.6796413e-01
   2.5377604e-02   4.6947337e-01
   2.5554297e-02   4.7100133e-01
   2.5732220e-02   4.7254821e-01
   2.5911381e-02   4.7411425e-01
   2.6091790e-02   4.7569966e-01
   2.6273455e-02   4.7730466e-01
   2.6456385e-02   4.7892948e-01
   2.6640589e-02   4.8057434e-01
   2.6826075e-02   4.8223948e-01
   2.7012852e-02   4.8392513e-01
   2.7200930e-02   4.8563152e-01
   2.7390318e-02   4.8735888e-01
   2.7581024e-02   4.8910745e-01
   2.7773058e-02   4.9087748e-01
   2.7966429e-02   4.9266920e-01
   2.8161146e-02   4.9448285e-01
   2.8357219e-02   4.9631869e-01
   2.8554657e-02   4.9817696e-01
   2.8753470e-02   5.0005790e-01
   2.8953667e-02   5.0196178e-01
   2.9155258e-02   5.0388884e-01
   2.9358253e-02   5.0583935e-01
   2.9562660e-02   5.0781355e-01
   2.9768492e-02   5.0981172e-01
   2.9975756e-02   5.1183410e-01
   3.0184463e-02   5.1388098e-01
   3.0394624e-02   5.1595261e-01
   3.0606247e-02   5.1804927e-01
   3.0819344e-02   5.2017123e-01
   3.1033925e-02   5.2231875e-01
   3.1250000e-02   5.2449212e-01


==> data/t_nonequispaced_1d_reconstruction.dat <==
   0.0000000e+00   4.3569662e-01
   2.0876827e-03   4.3412055e-01
   4.1753653e-03   4.3254179e-01
   6.2630480e-03   4.3098734e-01
   8.3507307e-03   4.2948248e-01
   1.0438413e-02   4.2804955e-01
   1.2526096e-02   4.2670699e-01
   1.4613779e-02   4.2546862e-01
   1.6701461e-02   4.2434319e-01
   1.8789144e-02   4.2333419e-01
   2.0876827e-02   4.2243991e-01
   2.2964509e-02   4.2165385e-01
   2.5052192e-02   4.2096527e-01
   2.7139875e-02   4.2036012e-01
   2.9227557e-02   4.1982202e-01
   3.1315240e-02   4.1933347e-01
   3.3402923e-02   4.1887717e-01
   3.5490605e-02   4.1843719e-01
   3.7578288e-02   4.1800019e-01
   3.9665971e-02   4.1755630e-01
   4.1753653e-02   4.1709978e-01
   4.3841336e-02   4.1662927e-01
   4.5929019e-02   4.1614749e-01
   4.8016701e-02   4.1566062e-01
   5.0104384e-02   4.1517699e-01
   5.2192067e-02   4.1470551e-01
   5.4279749e-02   4.1425362e-01
   5.6367432e-02   4.1382513e-01
   5.8455115e-02   4.1341805e-01
   6.0542797e-02   4.1302259e-01
   6.2630480e-02   4.1261966e-01
   6.4718163e-02   4.1218004e-01
   6.6805846e-02   4.1166433e-01
   6.8893528e-02   4.1102398e-01
   7.0981211e-02   4.1020328e-01
   7.3068894e-02   4.0914230e-01
   7.5156576e-02   4.0778065e-01
   7.7244259e-02   4.0606172e-01
   7.9331942e-02   4.0393707e-01
   8.1419624e-02   4.0137060e-01
   8.3507307e-02   3.9834189e-01
   8.5594990e-02   3.9484859e-01
   8.7682672e-02   3.9090725e-01
   8.9770355e-02   3.8655261e-01
   9.1858038e-02   3.8183520e-01
   9.3945720e-02   3.7681752e-01
   9.6033403e-02   3.7156897e-01
   9.8121086e-02   3.6616017e-01
   1.0020877e-01   3.6065722e-01
   1.0229645e-01   3.5511646e-01
   1.0438413e-01   3.4958042e-01
   1.0647182e-01   3.4407545e-01
   1.0855950e-01   3.3861120e-01
   1.1064718e-01   3.3318234e-01
   1.1273486e-01   3.2777204e-01
   1.1482255e-01   3.2235701e-01
   1.1691023e-01   3.1691355e-01
   1.1899791e-01   3.1142361e-01
   1.2108559e-01   3.0588040e-01
   1.2317328e-01   3.0029261e-01
   1.2526096e-01   2.9468662e-01
   1.2734864e-01   2.8910648e-01
   1.2943633e-01   2.8361139e-01
   1.3152401e-01   2.7827099e-01
   1.3361169e-01   2.7315883e-01
   1.3569937e-01   2.6834485e-01
   1.3778706e-01   2.6388764e-01
   1.3987474e-01   2.5982745e-01
   1.4196242e-01   2.5618070e-01
   1.4405010e-01   2.5293678e-01
   1.4613779e-01   2.5005745e-01
   1.4822547e-01   2.4747905e-01
   1.5031315e-01   2.4511715e-01
   1.5240084e-01   2.4287331e-01
   1.5448852e-01   2.4064310e-01
   1.5657620e-01   2.3832443e-01
   1.5866388e-01   2.3582547e-01
   1.6075157e-01   2.3307114e-01
   1.6283925e-01   2.3000751e-01
   1.6492693e-01   2.2660394e-01
   1.6701461e-01   2.2285254e-01
   1.6910230e-01   2.1876545e-01
   1.7118998e-01   2.1437017e-01
   1.7327766e-01   2.0970378e-01
   1.7536534e-01   2.0480676e-01
   1.7745303e-01   1.9971720e-01
   1.7954071e-01   1.9446602e-01
   1.8162839e-01   1.8907380e-01
   1.8371608e-01   1.8354954e-01
   1.8580376e-01   1.7789114e-01
   1.8789144e-01   1.7208768e-01
   1.8997912e-01   1.6612293e-01
   1.9206681e-01   1.5997953e-01
   1.9415449e-01   1.5364336e-01
   1.9624217e-01   1.4710744e-01
   1.9832985e-01   1.4037500e-01
   2.0041754e-01   1.3346134e-01
   2.0250522e-01   1.2639436e-01
   2.0459290e-01   1.1921390e-01
   2.0668058e-01   1.1196998e-01
   2.0876827e-01   1.0472031e-01
   2.1085595e-01   9.7527408e-02
   2.1294363e-01   9.0455648e-02
   2.1503132e-01   8.3568525e-02
   2.1711900e-01   7.6926310e-02
   2.1920668e-01   7.0584181e-02
   2.2129436e-01   6.4590781e-02
   2.2338205e-01   5.8987117e-02
   2.2546973e-01   5.3805665e-02
   2.2755741e-01   4.9069538e-02
   2.2964509e-01   4.4791670e-02
   2.3173278e-01   4.0973989e-02
   2.3382046e-01   3.7606697e-02
   2.3590814e-01   3.4667807e-02
   2.3799582e-01   3.2123186e-02
   2.4008351e-01   2.9927310e-02
   2.4217119e-01   2.8024955e-02
   2.4425887e-01   2.6353902e-02
   2.4634656e-01   2.4848640e-02
   2.4843424e-01   2.3444892e-02
   2.5052192e-01   2.2084628e-02
   2.5260960e-01   2.0721121e-02
   2.5469729e-01   1.9323516e-02
   2.5678497e-01   1.7880385e-02
   2.5887265e-01   1.6401784e-02
   2.6096033e-01   1.4919491e-02
   2.6304802e-01   1.3485255e-02
   2.6513570e-01   1.2167152e-02
   2.6722338e-01   1.1044332e-02
   2.6931106e-01   1.0200674e-02
   2.7139875e-01   9.7179880e-03
   2.7348643e-01   9.6694991e-03
   2.7557411e-01   1.0114310e-02
   2.7766180e-01   1.1093444e-02
   2.7974948e-01   1.2627879e-02
   2.8183716e-01   1.4718758e-02
   2.8392484e-01   1.7349685e-02
   2.8601253e-01   2.0490777e-02
   2.8810021e-01   2.4103935e-02
   2.9018789e-01   2.8148655e-02
   2.9227557e-01   3.2587670e-02
   2.9436326e-01   3.7391733e-02
   2.9645094e-01   4.2543036e-02
   2.9853862e-01   4.8036889e-02
   3.0062630e-01   5.3881598e-02
   3.0271399e-01   6.0096666e-02
   3.0480167e-01   6.6709678e-02
   3.0688935e-01   7.3752388e-02
   3.0897704e-01   8.1256587e-02
   3.1106472e-01   8.9250334e-02
   3.1315240e-01   9.7755013e-02
   3.1524008e-01   1.0678356e-01
   3.1732777e-01   1.1633994e-01
   3.1941545e-01   1.2641983e-01
   3.2150313e-01   1.3701220e-01
   3.2359081e-01   1.4810136e-01
   3.2567850e-01   1.5966910e-01
   3.2776618e-01   1.7169632e-01
   3.2985386e-01   1.8416399e-01
   3.3194154e-01   1.9705302e-01
   3.3402923e-01   2.1034327e-01
   3.3611691e-01   2.2401158e-01
   3.3820459e-01   2.3802953e-01
   3.4029228e-01   2.5236099e-01
   3.4237996e-01   2.6696029e-01
   3.4446764e-01   2.8177118e-01
   3.4655532e-01   2.9672710e-01
   3.4864301e-01   3.1175273e-01
   3.5073069e-01   3.2676699e-01
   3.5281837e-01   3.4168700e-01
   3.5490605e-01   3.5643268e-01
   3.5699374e-01   3.7093156e-01
   3.5908142e-01   3.8512297e-01
   3.6116910e-01   3.9896137e-01
   3.6325678e-01   4.1241829e-01
   3.6534447e-01   4.2548265e-01
   3.6743215e-01   4.3815953e-01
   3.6951983e-01   4.5046760e-01
   3.7160752e-01   4.6243553e-01
   3.7369520e-01   4.7409791e-01
   3.7578288e-01   4.8549120e-01
   3.7787056e-01   4.9665022e-01
   3.7995825e-01   5.0760552e-01
   3.8204593e-01   5.1838175e-01
   3.8413361e-01   5.2899724e-01
   3.8622129e-01   5.3946439e-01
   3.8830898e-01   5.4979068e-01
   3.9039666e-01   5.5997994e-01
   3.9248434e-01   5.7003334e-01
   3.9457203e-01   5.7994993e-01
   3.9665971e-01   5.8972642e-01
   3.9874739e-01   5.9935629e-01
   4.0083507e-01   6.0882822e-01
   4.0292276e-01   6.1812441e-01
   4.0501044e-01   6.2721890e-01
   4.0709812e-01   6.3607659e-01
   4.0918580e-01   6.4465320e-01
   4.1127349e-01   6.5289651e-01
   4.1336117e-01   6.6074879e-01
   4.1544885e-01   6.6815054e-01
   4.1753653e-01   6.7504489e-01
   4.1962422e-01   6.8138231e-01
   4.2171190e-01   6.8712503e-01
   4.2379958e-01   6.9225035e-01
   4.2588727e-01   6.9675258e-01
   4.2797495e-01   7.0064308e-01
   4.3006263e-01   7.0394835e-01
   4.3215031e-01   7.0670642e-01
   4.3423800e-01   7.0896183e-01
   4.3632568e-01   7.1075993e-01
   4.3841336e-01   7.1214119e-01
   4.4050104e-01   7.1313634e-01
   4.4258873e-01   7.1376284e-01
   4.4467641e-01   7.1402335e-01
   4.4676409e-01   7.1390614e-01
   4.4885177e-01   7.1338758e-01
   4.5093946e-01   7.1243619e-01
   4.5302714e-01   7.1101766e-01
   4.5511482e-01   7.0910022e-01
   4.5720251e-01   7.0665954e-01
   4.5929019e-01   7.0368255e-01
   4.6137787e-01   7.0016976e-01
   4.6346555e-01   6.9613578e-01
   4.6555324e-01   6.9160829e-01
   4.6764092e-01   6.8662550e-01
   4.6972860e-01   6.8123300e-01
   4.7181628e-01   6.7548014e-01
   4.7390397e-01   6.6941699e-01
   4.7599165e-01   6.6309207e-01
   4.7807933e-01   6.5655117e-01
   4.8016701e-01   6.4983748e-01
   4.8225470e-01   6.4299269e-01
   4.8434238e-01   6.3605868e-01
   4.8643006e-01   6.2907931e-01
   4.8851775e-01   6.2210181e-01
   4.9060543e-01   6.1517718e-01
   4.9269311e-01   6.0835942e-01
   4.9478079e-01   6.0170347e-01
   4.9686848e-01   5.9526210e-01
   4.9895616e-01   5.8908212e-01
   5.0104384e-01   5.8320067e-01
   5.0313152e-01   5.7764204e-01
   5.0521921e-01   5.7241582e-01
   5.0730689e-01   5.6751670e-01
   5.0939457e-01   5.6292623e-01
   5.1148225e-01   5.5861617e-01
   5.1356994e-01   5.5455328e-01
   5.1565762e-01   5.5070464e-01
   5.1774530e-01   5.4704266e-01
   5.1983299e-01   5.4354911e-01
   5.2192067e-01   5.4021726e-01
   5.2400835e-01   5.3705172e-01
   5.2609603e-01   5.3406600e-01
   5.2818372e-01   5.3127803e-01
   5.3027140e-01   5.2870435e-01
   5.3235908e-01   5.2635393e-01
   5.3444676e-01   5.2422288e-01
   5.3653445e-01   5.2229091e-01
   5.3862213e-01   5.2052066e-01
   5.4070981e-01   5.1886010e-01
   5.4279749e-01   5.1724828e-01
   5.4488518e-01   5.1562360e-01
   5.4697286e-01   5.1393379e-01
   5.4906054e-01   5.1214614e-01
   5.5114823e-01   5.1025635e-01
   5.5323591e-01   5.0829466e-01
   5.5532359e-01   5.0632798e-01
   5.5741127e-01   5.0445731e-01
   5.5949896e-01   5.0281039e-01
   5.6158664e-01   5.0153032e-01
   5.6367432e-01   5.0076114e-01
   5.6576200e-01   5.0063236e-01
   5.6784969e-01   5.0124438e-01
   5.6993737e-01   5.0265663e-01
   5.7202505e-01   5.0488039e-01
   5.7411273e-01   5.0787722e-01
   5.7620042e-01   5.1156348e-01
   5.7828810e-01   5.1582066e-01
   5.8037578e-01   5.2051011e-01
   5.8246347e-01   5.2549053e-01
   5.8455115e-01   5.3063586e-01
   5.8663883e-01   5.3585128e-01
   5.8872651e-01   5.4108516e-01
   5.9081420e-01   5.4633527e-01
   5.9290188e-01   5.5164845e-01
   5.9498956e-01   5.5711373e-01
   5.9707724e-01   5.6284964e-01
   5.9916493e-01   5.6898749e-01
   6.0125261e-01   5.7565277e-01
   6.0334029e-01   5.8294713e-01
   6.0542797e-01   5.9093325e-01
   6.0751566e-01   5.9962465e-01
   6.0960334e-01   6.0898180e-01
   6.1169102e-01   6.1891480e-01
   6.1377871e-01   6.2929246e-01
   6.1586639e-01   6.3995637e-01
   6.1795407e-01   6.5073809e-01
   6.2004175e-01   6.6147733e-01
   6.2212944e-01   6.7203859e-01
   6.2421712e-01   6.8232434e-01
   6.2630480e-01   6.9228316e-01
   6.2839248e-01   7.0191192e-01
   6.3048017e-01   7.1125211e-01
   6.3256785e-01   7.2038091e-01
   6.3465553e-01   7.2939858e-01
   6.3674322e-01   7.3841374e-01
   6.3883090e-01   7.4752881e-01
   6.4091858e-01   7.5682721e-01
   6.4300626e-01   7.6636390e-01
   6.4509395e-01   7.7616026e-01
   6.4718163e-01   7.8620342e-01
   6.4926931e-01   7.9644985e-01
   6.5135699e-01   8.0683210e-01
   6.5344468e-01   8.1726761e-01
   6.5553236e-01   8.2766791e-01
   6.5762004e-01   8.3794709e-01
   6.5970772e-01   8.4802810e-01
   6.6179541e-01   8.5784653e-01
   6.6388309e-01   8.6735146e-01
   6.6597077e-01   8.7650371e-01
   6.6805846e-01   8.8527235e-01
   6.7014614e-01   8.9363020e-01
   6.7223382e-01   9.0154960e-01
   6.7432150e-01   9.0899925e-01
   6.7640919e-01   9.1594290e-01
   6.7849687e-01   9.2234018e-01
   6.8058455e-01   9.2814952e-01
   6.8267223e-01   9.3333265e-01
   6.8475992e-01   9.3785992e-01
   6.8684760e-01   9.4171557e-01
   6.8893528e-01   9.4490196e-01
   6.9102296e-01   9.4744192e-01
   6.9311065e-01   9.4937889e-01
   6.9519833e-01   9.5077452e-01
   6.9728601e-01   9.5170404e-01
   6.9937370e-01   9.5225000e-01
   7.0146138e-01   9.5249511e-01
   7.0354906e-01   9.5251519e-01
   7.0563674e-01   9.5237308e-01
   7.0772443e-01   9.5211430e-01
   7.0981211e-01   9.5176493e-01
   7.1189979e-01   9.5133178e-01
   7.1398747e-01   9.5080485e-01
   7.1607516e-01   9.5016142e-01
   7.1816284e-01   9.4937115e-01
   7.2025052e-01   9.4840147e-01
   7.2233820e-01   9.4722241e-01
   7.2442589e-01   9.4581032e-01
   7.2651357e-01   9.4415004e-01
   7.2860125e-01   9.4223553e-01
   7.3068894e-01   9.4006879e-01
   7.3277662e-01   9.3765784e-01
   7.3486430e-01   9.3501385e-01
   7.3695198e-01   9.3214829e-01
   7.3903967e-01   9.2907038e-01
   7.4112735e-01   9.2578546e-01
   7.4321503e-01   9.2229424e-01
   7.4530271e-01   9.1859314e-01
   7.4739040e-01   9.1467554e-01
   7.4947808e-01   9.1053351e-01
   7.5156576e-01   9.0615983e-01
   7.5365344e-01   9.0154978e-01
   7.5574113e-01   8.9670248e-01
   7.5782881e-01   8.9162158e-01
   7.5991649e-01   8.8631521e-01
   7.6200418e-01   8.8079536e-01
   7.6409186e-01   8.7507677e-01
   7.6617954e-01   8.6917576e-01
   7.6826722e-01   8.6310901e-01
   7.7035491e-01   8.5689286e-01
   7.7244259e-01   8.5054281e-01
   7.7453027e-01   8.4407364e-01
   7.7661795e-01   8.3749980e-01
   7.7870564e-01   8.3083593e-01
   7.8079332e-01   8.2409738e-01
   7.8288100e-01   8.1730040e-01
   7.8496868e-01   8.1046199e-01
   7.8705637e-01   8.0359922e-01
   7.8914405e-01   7.9672819e-01
   7.9123173e-01   7.8986282e-01
   7.9331942e-01   7.8301361e-01
   7.9540710e-01   7.7618678e-01
   7.9749478e-01   7.6938400e-01
   7.9958246e-01   7.6260281e-01
   8.0167015e-01   7.5583787e-01
   8.0375783e-01   7.4908284e-01
   8.0584551e-01   7.4233268e-01
   8.0793319e-01   7.3558593e-01
   8.1002088e-01   7.2884669e-01
   8.1210856e-01   7.2212569e-01
   8.1419624e-01   7.1544034e-01
   8.1628392e-01   7.0881351e-01
   8.1837161e-01   7.0227106e-01
   8.2045929e-01   6.9583854e-01
   8.2254697e-01   6.8953727e-01
   8.2463466e-01   6.8338062e-01
   8.2672234e-01   6.7737091e-01
   8.2881002e-01   6.7149757e-01
   8.3089770e-01   6.6573702e-01
   8.3298539e-01   6.6005435e-01
   8.3507307e-01   6.5440678e-01
   8.3716075e-01   6.4874865e-01
   8.3924843e-01   6.4303710e-01
   8.4133612e-01   6.3723804e-01
   8.4342380e-01   6.3133128e-01
   8.4551148e-01   6.2531433e-01
   8.4759916e-01   6.1920408e-01
   8.4968685e-01   6.1303621e-01
   8.5177453e-01   6.0686223e-01
   8.5386221e-01   6.0074444e-01
   8.5594990e-01   5.9474948e-01
   8.5803758e-01   5.8894122e-01
   8.6012526e-01   5.8337388e-01
   8.6221294e-01   5.7808634e-01
   8.6430063e-01   5.7309828e-01
   8.6638831e-01   5.6840860e-01
   8.6847599e-01   5.6399644e-01
   8.7056367e-01   5.5982446e-01
   8.7265136e-01   5.5584395e-01
   8.7473904e-01   5.5200110e-01
   8.7682672e-01   5.4824354e-01
   8.7891441e-01   5.4452624e-01
   8.8100209e-01   5.4081610e-01
   8.8308977e-01   5.3709465e-01
   8.8517745e-01   5.3335856e-01
   8.8726514e-01   5.2961810e-01
   8.8935282e-01   5.2589383e-01
   8.9144050e-01   5.2221212e-01
   8.9352818e-01   5.1860021e-01
   8.9561587e-01   5.1508160e-01
   8.9770355e-01   5.1167239e-01
   8.9979123e-01   5.0837914e-01
   9.0187891e-01   5.0519843e-01
   9.0396660e-01   5.0211818e-01
   9.0605428e-01   4.9912038e-01
   9.0814196e-01   4.9618485e-01
   9.1022965e-01   4.9329328e-01
   9.1231733e-01   4.9043302e-01
   9.1440501e-01   4.8759993e-01
   9.1649269e-01   4.8479996e-01
   9.1858038e-01   4.8204910e-01
   9.2066806e-01   4.7937183e-01
   9.2275574e-01   4.7679819e-01
   9.2484342e-01   4.7436001e-01
   9.2693111e-01   4.7208676e-01
   9.2901879e-01   4.7000166e-01
   9.3110647e-01   4.6811854e-01
   9.3319415e-01   4.6643990e-01
   9.3528184e-01   4.6495649e-01
   9.3736952e-01   4.6364822e-01
   9.3945720e-01   4.6248651e-01
   9.4154489e-01   4.6143751e-01
   9.4363257e-01   4.6046592e-01
   9.4572025e-01   4.5953875e-01
   9.4780793e-01   4.5862857e-01
   9.4989562e-01   4.5771600e-01
   9.5198330e-01   4.5679090e-01
   9.5407098e-01   4.5585241e-01
   9.5615866e-01   4.5490774e-01
   9.5824635e-01   4.5397005e-01
   9.6033403e-01   4.5305565e-01
   9.6242171e-01   4.5218094e-01
   9.6450939e-01   4.5135947e-01
   9.6659708e-01   4.5059959e-01
   9.6868476e-01   4.4990273e-01
   9.7077244e-01   4.4926268e-01
   9.7286013e-01   4.4866579e-01
   9.7494781e-01   4.4809205e-01
   9.7703549e-01   4.4751684e-01
   9.7912317e-01   4.4691317e-01
   9.8121086e-01   4.4625409e-01
   9.8329854e-01   4.4551504e-01
   9.8538622e-01   4.4467584e-01
   9.8747390e-01   4.4372235e-01
   9.8956159e-01   4.4264743e-01
   9.9164927e-01   4.4145132e-01
   9.9373695e-01   4.4014153e-01
   9.9582463e-01   4.3873210e-01
   9.9791232e-01   4.3724257e-01
   1.0000000e+00   4.3569662e-01


==> data/t_nonequispaced_2d.dat <==
   2.4414062e-04   1.9440542   2.2254068e+01   4.1764015e+01   2.2504354e+01   2.3322463e+01
   2.6576689e-04   1.9010573   2.2179462e+01   4.0139761e+01   2.2408228e+01   2.3150817e+01
   2.8930883e-04   1.8588374   2.2108218e+01   2.5226771e+01   2.2316651e+01   2.2989889e+01
   3.1493614e-04   1.8171197   2.2039885e+01   3.5936525e+02   2.2229105e+01   2.2838746e+01
   3.4283355e-04   1.7758086   2.1974276e+01   2.3553368e+01   2.2145367e+01   2.2696778e+01
   3.7320214e-04   1.7350554   2.1911535e+01   2.3023277e+01   2.2065554e+01   2.2563737e+01
   4.0626083e-04   1.6952377   2.1852076e+01   2.2943062e+01   2.1990054e+01   2.2439663e+01
   4.4224788e-04   1.6568937   2.1796494e+01   1.2663056e+03   2.1919426e+01   2.2324787e+01
   4.8142272e-04   1.6206524   2.1745467e+01   2.2701811e+01   2.1854318e+01   2.2219441e+01
   5.2406770e-04   1.5871725   2.1699678e+01   2.2318235e+01   2.1795388e+01   2.2123981e+01
   5.7049023e-04   1.5570820   2.1659723e+01   2.2158606e+01   2.1743220e+01   2.2038705e+01
   6.2102492e-04   1.5309095   2.1626002e+01   2.2047740e+01   2.1698222e+01   2.1963746e+01
   6.7603603e-04   1.5090085   2.1598609e+01   2.1961527e+01   2.1660507e+01   2.1898960e+01
   7.3592009e-04   1.4914892   2.1577241e+01   2.1892379e+01   2.1629796e+01   2.1843824e+01
   8.0110875e-04   1.4781799   2.1561168e+01   2.1836312e+01   2.1605380e+01   2.1797404e+01
   8.7207189e-04   1.4686380   2.1549281e+01   2.1790378e+01   2.1586153e+01   2.1758385e+01
   9.4932104e-04   1.4622122   2.1540213e+01   2.1752030e+01   2.1570735e+01   2.1725197e+01
   1.0334130e-03   1.4581422   2.1532514e+01   2.1718990e+01   2.1557632e+01   2.1696180e+01
   1.1249539e-03   1.4556669   2.1524818e+01   2.1689288e+01   2.1545416e+01   2.1669752e+01
   1.2246037e-03   1.4541150   2.1515983e+01   2.1661324e+01   2.1532860e+01   2.1644555e+01
   1.3330805e-03   1.4529622   2.1505166e+01   2.1633899e+01   2.1519022e+01   2.1619531e+01
   1.4511663e-03   1.4518523   2.1491840e+01   2.1606200e+01   2.1503273e+01   2.1593948e+01
   1.5797123e-03   1.4505900   2.1475769e+01   2.1577758e+01   2.1485278e+01   2.1567378e+01
   1.7196451e-03   1.4491166   2.1456958e+01   2.1548380e+01   2.1464946e+01   2.1539649e+01
   1.8719732e-03   1.4474788   2.1435589e+01   2.1518081e+01   2.1442375e+01   2.1510785e+01
   2.0377948e-03   1.4457973   2.1411973e+01   2.1487019e+01   2.1417801e+01   2.1480952e+01
   2.2183050e-03   1.4442417   2.1386497e+01   2.1455450e+01   2.1391549e+01   2.1450410e+01
   2.4148051e-03   1.4430096   2.1359597e+01   2.1423689e+01   2.1364002e+01   2.1419482e+01
   2.6287113e-03   1.4423143   2.1331734e+01   2.1392088e+01   2.1335579e+01   2.1388527e+01
   2.8615656e-03   1.4423759   2.1303385e+01   2.1361020e+01   2.1306723e+01   2.1357930e+01
   3.1150464e-03   1.4434191   2.1275040e+01   2.1330881e+01   2.1277895e+01   2.1328095e+01
   3.3909809e-03   1.4456720   2.1247205e+01   2.1302085e+01   2.1249582e+01   2.1299449e+01
   3.6913579e-03   1.4493699   2.1220412e+01   2.1275080e+01   2.1222299e+01   2.1272450e+01
   4.0183427e-03   1.4547583   2.1195230e+01   2.1250351e+01   2.1196600e+01   2.1247594e+01
   4.3742922e-03   1.4620988   2.1172279e+01   2.1228440e+01   2.1173099e+01   2.1225432e+01
   4.7617721e-03   1.4716746   2.1152248e+01   2.1209959e+01   2.1152478e+01   2.1206587e+01
   5.1835754e-03   1.4837964   2.1135916e+01   2.1195615e+01   2.1135512e+01   2.1191773e+01
   5.6427426e-03   1.4988079   2.1124175e+01   2.1186228e+01   2.1123088e+01   2.1181818e+01
   6.1425833e-03   1.5170911   2.1118053e+01   2.1182760e+01   2.1116236e+01   2.1177691e+01
   6.6867004e-03   1.5390712   2.1118744e+01   2.1186346e+01   2.1116149e+01   2.1180531e+01
   7.2790162e-03   1.5652194   2.1127647e+01   2.1198324e+01   2.1124227e+01   2.1191680e+01
   7.9237999e-03   1.5960560   2.1146395e+01   2.1220278e+01   2.1142105e+01   2.1212728e+01
   8.6256993e-03   1.6321513   2.1176909e+01   2.1254082e+01   2.1171707e+01   2.1245550e+01
   9.3897738e-03   1.6741257   2.1221443e+01   2.1301951e+01   2.1215289e+01   2.1292364e+01
   1.0221531e-02   1.7226477   2.1282646e+01   2.1366503e+01   2.1275504e+01   2.1355789e+01
   1.1126966e-02   1.7784321   2.1363630e+01   2.1450827e+01   2.1355467e+01   2.1438914e+01
   1.2112606e-02   1.8422360   2.1468048e+01   2.1558561e+01   2.1458835e+01   2.1545378e+01
   1.3185554e-02   1.9148548   2.1600189e+01   2.1693987e+01   2.1589898e+01   2.1679461e+01
   1.4353546e-02   1.9971186   2.1765077e+01   2.1862131e+01   2.1753684e+01   2.1846188e+01
   1.5625000e-02   2.0898875   2.1968593e+01   2.2068884e+01   2.1956076e+01   2.2051450e+01


==> data/t_r1l.dat <==
   1.9531250e-03   1.5482618e-01   1.9195821e+01
   2.1261351e-03   1.5456771e-01   1.9195792e+01
   2.3144706e-03   1.5430258e-01   1.9195762e+01
   2.5194891e-03   1.5403143e-01   1.9195731e+01
   2.7426684e-03   1.5375494e-01   1.9195700e+01
   2.9856172e-03   1.5347386e-01   1.9195669e+01
   3.2500866e-03   1.5318896e-01   1.9195637e+01
   3.5379831e-03   1.5290102e-01   1.9195605e+01
   3.8513817e-03   1.5261088e-01   1.9195573e+01
   4.1925416e-03   1.5231935e-01   1.9195541e+01
   4.5639218e-03   1.5202725e-01   1.9195508e+01
   4.9681993e-03   1.5173539e-01   1.9195476e+01
   5.4082882e-03   1.5144457e-01   1.9195444e+01
   5.8873607e-03   1.5115555e-01   1.9195412e+01
   6.4088700e-03   1.5086909e-01   1.9195381e+01
   6.9765751e-03   1.5058593e-01   1.9195350e+01
   7.5945683e-03   1.5030679e-01   1.9195319e+01
   8.2673040e-03   1.5003241e-01   1.9195289e+01
   8.9996314e-03   1.4976355e-01   1.9195260e+01
   9.7968293e-03   1.4950100e-01   1.9195231e+01
   1.0664644e-02   1.4924563e-01   1.9195204e+01
   1.1609330e-02   1.4899843e-01   1.9195177e+01
   1.2637698e-02   1.4876054e-01   1.9195151e+01
   1.3757160e-02   1.4853329e-01   1.9195127e+01
   1.4975786e-02   1.4831831e-01   1.9195104e+01
   1.6302358e-02   1.4811753e-01   1.9195082e+01
   1.7746440e-02   1.4793334e-01   1.9195062e+01
   1.9318441e-02   1.4776861e-01   1.9195045e+01
   2.1029691e-02   1.4762686e-01   1.9195030e+01
   2.2892525e-02   1.4751235e-01   1.9195018e+01
   2.4920372e-02   1.4743024e-01   1.9195009e+01
   2.7127847e-02   1.4738674e-01   1.9195005e+01
   2.9530863e-02   1.4738929e-01   1.9195005e+01
   3.2146742e-02   1.4744677e-01   1.9195012e+01
   3.4994338e-02   1.4756969e-01   1.9195026e+01
   3.8094177e-02   1.4777048e-01   1.9195048e+01
   4.1468603e-02   1.4806368e-01   1.9195080e+01
   4.5141940e-02   1.4846624e-01   1.9195124e+01
   4.9140666e-02   1.4899780e-01   1.9195182e+01
   5.3493604e-02   1.4968087e-01   1.9195257e+01
   5.8232129e-02   1.5054115e-01   1.9195352e+01
   6.3390399e-02   1.5160766e-01   1.9195470e+01
   6.9005595e-02   1.5291288e-01   1.9195616e+01
   7.5118191e-02   1.5449279e-01   1.9195793e+01
   8.1772247e-02   1.5638678e-01   1.9196009e+01
   8.9015728e-02   1.5863745e-01   1.9196268e+01
   9.6900845e-02   1.6129019e-01   1.9196578e+01
   1.0548444e-01   1.6439268e-01   1.9196947e+01
   1.1482837e-01   1.6799418e-01   1.9197383e+01
   1.2500000e-01   1.7214459e-01   1.9197897e+01

